Visual Grounding in Video for Unsupervised Word Translation

There are thousands of actively spoken languages on Earth, but a single visual world. Grounding in this visual world has the potential to bridge the gap between all these languages. Our goal is to use visual grounding to improve unsupervised word mapping between languages. The key idea is to establish a common visual representation between two languages by learning embeddings from unpaired instructional videos narrated in the native language. Given this shared embedding we demonstrate that (i) we can map words between the languages, particularly the 'visual' words; (ii) that the shared embedding provides a good initialization for existing unsupervised text-based word translation techniques, forming the basis for our proposed hybrid visual-text mapping algorithm, MUVE; and (iii) our approach achieves superior performance by addressing the shortcomings of text-based methods -- it is more robust, handles datasets with less commonality, and is applicable to low-resource languages. We apply these methods to translate words from English to French, Korean, and Japanese -- all without any parallel corpora and simply by watching many videos of people speaking while doing things.

==> datasets/1000_most_frequent_en_en_fr_ko_ja.csv <==
a,une,에이,a
able,capable,할 수 있는,できる
about,sur,약,約
absolute,absolu,순수한,絶対の
accept,Acceptez,수락,受け入れる
account,Compte,계정,アカウント
achieve,atteindre,이루다,達成する
across,à travers,건너서,に渡って
act,acte,행위,行為
active,actif,유효한,アクティブ
actual,réel,실제,実際の
add,ajouter,더하다,加える
address,adresse,주소,住所
admit,admettre,들이다,認める
advertise,afficher,공시 하다,広告する
affect,affecter,감정,影響する
afford,offrir,여유,余裕がある
after,après,후,後
afternoon,après midi,대낮,午後
again,encore,다시,再び
against,contre,에 대하여,に対して
age,âge,나이,年齢
agent,agent,에이전트,エージェント
ago,depuis,...전에,前
agree,se mettre d'accord,동의하다,同意する
air,air,공기,空気
all,tout,모든,すべて
allow,permettre,허락하다,許す
almost,presque,거의,ほぼ
along,le long de,...을 따라서,に沿って
already,déjà,이미,既に
alright,bien,다 좋아,大丈夫
also,également,또한,また
although,bien que,이기는 하지만,でも
always,toujours,항상,常に
America,Amérique,미국,アメリカ
amount,montant,양,量
and,et,과,そして
another,un autre,다른,別の
answer,réponse,대답,回答
any,tout,어떤,どれか
apart,une part,떨어져서,離れて
apparent,apparent,명백한,見かけ上
appear,apparaître,나타나다,現れる
apply,appliquer,대다,適用する
appoint,nommer,정하다,任命する
approach,approche,접근,アプローチ
appropriate,approprié,적당한,適切な
area,surface,지역,エリア
argue,se disputer,논하다,議論する
arm,bras,팔,腕
around,autour,약...,周り
arrange,organiser,붙이다,アレンジ
art,art,미술,アート
as,comme,같이,として
ask,demander,청하다,尋ねる
associate,associer,동무,準ずる
assume,assumer,취하다,想定する
at,à,...에서,で
attend,assister,참석하다,出席する
authority,autorité,권위,権限
available,disponible,유효한,利用可能
aware,conscient,인식,承知して
away,une façon,떨어져,離れて
awful,terrible,무서운,ひどい
baby,bébé,아가,赤ちゃん
back,retour,뒤로,バック
bad,mal,나쁜,悪い
bag,sac,가방,バッグ
balance,équilibre,균형,バランス
ball,ballon,공,玉
bank,banque,은행,バンク
bar,bar,바,バー
base,base,베이스,ベース
basis,base,기초,基礎
be,être,있다,なる
bear,ours,곰,くま
beat,battre,박자,ビート
beauty,beauté,아름다움,美人
because,parce que,때문에,なぜなら
become,devenir,지다,なる
bed,lit,침대,ベッド
before,avant,전에,前
begin,commencer,시작하다,ベギン
behind,derrière,뒤에,後ろに
believe,croyez,믿다,信じる
benefit,avantage,이익,恩恵
best,meilleur,베스트,ベスト
bet,pari,내기,ベット
between,entre,중에서,の間に
big,gros,큰,大きい
bill,facture,계산서,ビル
birth,naissance,출생,誕生
bit,bit,비트,ビット
black,noir,검은,黒
bloke,type,놈,やつ
blood,du sang,피,血液
blow,coup,타격,ブロー
blue,bleu,푸른,青
board,planche,판,ボード
boat,bateau,보트,ボート
body,corps,몸,体
book,livre,책,本
both,tous les deux,양자 모두,両方
bother,déranger,귀찮음,わざわざ
bottle,bouteille,병,ボトル
bottom,bas,바닥,底
box,boîte,상자,ボックス
boy,garçon,소년,男の子
break,Pause,단절,ブレーク
brief,bref,간결한,簡潔な
brilliant,brillant,훌륭한,ブリリアント
bring,apporter,가져오다,持参
Britain,Bretagne,영국,英国
brother,frère,동료,兄
budget,budget,예산,予算
build,construire,짓다,建てる
bus,autobus,버스,バス
business,Entreprise,사업,ビジネス
busy,occupé,바쁜,忙しい
but,mais,그러나,しかし
buy,acheter,사다,購入
by,par,으로,によって
cake,gâteau,케이크,ケーキ
call,appel,요구,コール
can,pouvez,양철통,できる
car,voiture,차,車
card,carte,카드,カード
care,se soucier,케어,ケア
carry,porter,나르다,キャリー
case,Cas,케이스,場合
cat,chat,고양이,ネコ
catch,capture,잡기,キャッチ
cause,cause,원인,原因
cent,cent,센트,セント
centre,centre,센터,センター
certain,certain,어떤,確かな
chair,chaise,의자,椅子
chairman,président,의장,会長
chance,chance,기회,チャンス
change,changement,변화,変化する
chap,type,녀석,チャップ
character,personnage,캐릭터,キャラクター
charge,charge,요금,電荷
cheap,pas cher,싼,安いです
check,vérifier,검사,チェック
child,enfant,어린이,子
choice,choix,선택,選択
choose,choisir,고르다,選ぶ
Christ,Christ,그리스도,キリスト
Christmas,Noël,크리스마스,クリスマス
church,église,교회에,教会
city,ville,시티,シティ
claim,prétendre,청구,請求
class,classe,수업,クラス
clean,nettoyer,깨끗한,クリーン
clear,clair,명확한,クリア
client,client,고객,クライアント
clock,l'horloge,시계,クロック
close,Fermer,닫기,閉じる
closes,se ferme,마감,閉じます
clothe,vêtir,덮다,服を着る
club,club,클럽,クラブ
coffee,café,커피,コーヒー
cold,du froid,감기,コールド
colleague,collègue,동료,同僚
collect,collecte,수집,集める
college,Université,칼리지,カレッジ
colour,Couleur,색깔,色
come,viens,왔다,来て
comment,commentaire,논평,コメント
commit,commettre,범하다,コミット
committee,Comité,위원회,委員会
common,commun,공유지,一般
community,communauté,커뮤니티,コミュニティ
company,entreprise,회사,会社
compare,comparer,비교,比べる
complete,Achevée,완전한,コンプリート
compute,calculer,계산하다,計算する
concern,préoccupation,관심사,懸念
condition,état,조건,調子
confer,conférer,봉하다,与える
consider,considérer,중히 여기다,考える
consult,consulter,찾다,相談する
contact,contact,접촉,接触
continue,continuer,잇다,持続する
contract,Contrat,계약,契約する
control,contrôle,제어,コントロール
converse,converser,반대,逆
cook,cuisinier,쿡,クック
copy,copie,부,コピー
corner,coin,모서리,コーナー
correct,correct,옳은,正しい
cost,Coût,비용,コスト
could,pourrait,할 수 있었다,できた
council,conseil,이사회,評議会
count,compter,카운트,カウント
country,pays,국가,国
county,comté,군,郡
couple,couple,두,カップル
course,cours,코스,コース
court,tribunal,법정,裁判所
cover,couverture,덮개,カバー
create,créer,몹시 떠들어 대다,作成する
cross,traverser,십자가,クロス
cup,tasse,컵,カップ
current,actuel,흐름,現在
cut,Couper,절단,カット
dad,papa,아빠,パパ
danger,danger,위험,危険
date,rendez-vous amoureux,날짜,日付
day,journée,일,日
dead,morte,죽은,デッド
deal,traiter,거래,対処
dear,chère,소중한,親愛な
debate,débat,토론,ディベート
decide,décider,결정하다,決めます
decision,décision,결정,決定
deep,Profond,깊은,深い
definite,précis,명확한,明確な
degree,diplôme,정도,度
department,département,학과,部門
depend,dépendre,의존하다,依存する
describe,décrire,묘사하다,記述する
design,conception,디자인,設計
detail,détail,세부 묘사,細部
develop,développer,나타나게 하다,開発する
die,mourir,주사위,死ぬ
difference,différence,차,差
difficult,difficile,어려운,難しい
dinner,dîner,공식 만찬,ディナー
direct,direct,곧장,直接
discuss,discuter,즐기며 먹다,話し合います
district,district,지구,地区
divide,diviser,분할,割る
do,faire,해야 할 것,行う
doctor,médecin,의사,医師
document,document,문서,資料
dog,chien,개,犬
door,porte,문,ドア
double,double,더블,ダブル
doubt,doute,의심,疑問に思う
down,vers le bas,내려가는,ダウン
draw,dessiner,무승부,ドロー
dress,robe,드레스,ドレス
drink,boisson,음주,ドリンク
drive,conduire,드라이브,ドライブ
drop,laissez tomber,하락,ドロップ
dry,sec,마른,ドライ
due,dû,정당한,期限
during,pendant,...동안,中に
each,chaque,마다,各
early,de bonne heure,이른,早い
east,est,동쪽,東
easy,facile,쉬운,かんたん
eat,manger,먹다,食べる
economy,économie,경제,経済
educate,éduquer,기르다,教育する
effect,effet,효과,効果
egg,Oeuf,계란,卵
eight,huit,여덟,8
either,non plus,어느 한 쪽,どちらか
elect,élire,선택된,選出する
electric,électrique,전기 같은,電気の
eleven,Onze,열한,十一
else,autre,그밖에,他に
employ,employer,고용,雇う
encourage,encourager,북돋우다,奨励します
end,fin,종료,終わり
engine,moteur,엔진,エンジン
English,Anglais,영어,英語
enjoy,prendre plaisir,즐겨,楽しい
enough,suffisant,충분히,十分な
enter,entrer,들어가다,入る
environment,environnement,환경,環境
equal,égal,같은,等しい
especial,particulier,특별한,特別な
Europe,L'Europe ,유럽,ヨーロッパ
even,même,조차,でも
evening,soir,저녁,イブニング
ever,déjà,이제까지,今まで
every,chaque,...마다,毎回
evidence,preuve,증거,証拠
exact,exact,정확한,正確な
example,Exemple,예,例
except,sauf,외,を除く
excuse,excuse,변명,言い訳
exercise,exercice,운동,運動
exist,exister,있다,存在する
expect,attendre,배고 있다,期待する
expense,frais,비용,費用
experience,expérience,경험,経験
explain,Explique,설명,説明する
express,Express,표하다,急行する
extra,supplémentaire,특별한,余分な
eye,œil,눈,眼
face,visage,얼굴,面
fact,fait,것,事実
fair,juste,공정한,公平
fall,tomber,가을,秋
family,famille,가족,家族
far,loin,멀리,遠い
farm,ferme,농장,ファーム
fast,vite,빠른,速い
father,père,아버지,お父さん
favour,favoriser,호의,好意
feed,alimentation,먹이,フィード
feel,ressentir,느낌,感じる
few,peu,조금,少ない
field,champ,들,フィールド
fight,bats toi,싸움,戦い
figure,figure,그림,図
file,fichier,파일,ファイル
fill,remplir,가득 따르다,埋める
film,film,필름,膜
final,final,결정적인,最後の
finance,la finance,재원,ファイナンス
find,trouver,발견,見つける
fine,bien,벌금,元気
finish,terminer,끝,仕上げる
fire,Feu,불,火災
first,premier,먼저,最初
fish,poisson,물고기,魚
fit,en forme,적당한,フィット
five,cinq,다섯,五
flat,appartement,플랫,平らな
floor,sol,바닥,床
fly,voler,파리,飛ぶ
follow,suivre,따르다,従う
food,aliments,식품,フード
foot,pied,발,足
for,pour,...에 대한,にとって
force,Obliger,힘,力
forget,oublier,잊다,忘れる
form,forme,형태,形
fortune,fortune,재산,幸運
forward,vers l'avant,앞으로,進む
four,quatre,네,四
France,France,프랑스,フランス
free,libre,비어 있는,無料
Friday,Vendredi,금요일,金曜日
friend,ami,친구,友だち
from,de,...에서,から
front,de face,앞,前面
full,plein,완전한,一杯
fun,amusement,장난,楽しい
function,une fonction,기능,関数
fund,fonds,축적,基金
further,plus loin,더욱이,さらに
future,futur,미래,未来
game,Jeu,경기,ゲーム
garden,jardin,정원,庭園
gas,gaz,가스,ガス
general,général,일반,一般的な
Germany,Allemagne,독일,ドイツ
get,obtenir,도망,取得する
girl,fille,소녀,女の子
give,donner,주기,与える
glass,verre,유리,ガラス
go,aller,가기,行く
god,Dieu,하나님,神
good,bien,좋은,良い
goodbye,Au revoir,안녕,さようなら
govern,gouverne,지배하다,統治する
grand,grandiose,중요한,壮大な
grant,subvention,부여,付与
great,génial,큰,すばらしいです
green,vert,녹색,緑
ground,sol,바닥,接地
group,groupe,그룹,グループ
grow,croître,자라다,成長する
guess,deviner,추측,推測
guy,gars,사람,男
hair,cheveux,머리,ヘア
half,moitié,절반,ハーフ
hall,salle,홀,ホール
hand,main,손,ハンド
hang,pendre,다루는 법,ハング
happen,se produire,우연히 있다,起こる
happy,heureux,행복,ハッピー
hard,difficile,단단한,ハード
hate,haine,미움,嫌い
have,avoir,있다,持ってる
he,il,그,彼
head,tête,머리,頭
health,santé,건강,健康
hear,entendre,듣다,聞く
heart,cœur,심장,心臓
heat,chaleur,열,熱
heavy,lourd,무거운,ヘビー
hell,enfer,지옥,地獄
help,Aidez-moi,도움,助けて
here,ici,이리,ここに
high,haute,높은,高い
history,l'histoire,역사,歴史
hit,frappé,히트,ヒット
hold,tenir,보류,ホールド
holiday,vacances,휴일,休日
home,maison,집,ホーム
honest,honnête,정직한,正直
hope,espérer,기대,希望
horse,cheval,말,うま
hospital,hôpital,병원,病院
hot,chaud,뜨거운,ホット
hour,heure,시간,時
house,maison,집,家
how,Comment,방법,どうやって
however,toutefois,하나,しかしながら
hullo,Tiens,훌로,ハルロ
hundred,cent,백,百
husband,mari,남편,夫
idea,idée,생각,アイディア
identify,identifier,식별하다,識別する
if,si,만약,もし
imagine,imaginer,상상하다,想像する
important,important,중대한,重要
improve,améliorer,돌리다,改善する
in,dans,...에서,に
include,comprendre,포함,含める
income,le revenu,수입,所得
increase,augmenter,증가하다,増加する
indeed,effectivement,과연,確かに
individual,individuel,개인,個々
industry,industrie,산업,業界
inform,informer,알리다,知らせる
inside,à l'intérieur,내부,内部
instead,au lieu,대신에,代わりに
insure,assurer,안전하게 하다,保険をかける
interest,intérêt,관심,興味
into,dans,으로,に
introduce,présenter,끼워 넣다,紹介する
invest,investir,사다,投資する
involve,impliquer,감다,関与する
issue,problème,발행물,問題
it,il,그것,それ
item,article,목,項目
Jesus,Jésus,예수,イエス
job,emploi,일,ジョブ
join,joindre,어울리다,参加する
judge,juge,판사,裁判官
jump,saut,도약,ジャンプ
just,juste,다만,ただ
keep,garder,유지,キープ
key,clé,키,キー
kid,enfant,아이,キッド
kill,tuer,죽이다,殺します
kind,gentil,종류,種類
king,Roi,왕,キング
kitchen,cuisine,부엌,キッチン
knock,frappe,노크,ノック
know,savoir,알고있다,知っている
labour,la main d'oeuvre,노동,労働
lad,garçon,젊은이,若者
lady,Dame,레이디,レディ
land,terre,땅,土地
language,la langue,언어,言語
large,grand,큰,大
last,dernier,마지막,最終
late,en retard,늦은,遅い
laugh,rire,웃음,笑い
law,loi,법,法律
lay,allonger,위치,横たわる
lead,conduire,리드,鉛
learn,apprendre,배우다,学ぶ
leave,laisser,휴가,去る
left,la gauche,왼쪽,左
leg,jambe,다리,脚
less,Moins,적게,もっと少なく
let,laisser,방해,させる
letter,lettre,편지,文字
level,niveau,수평,レベル
lie,mensonge,거짓말,うそをつく
life,la vie,생명,生活
light,lumière,빛,光
like,comme,처럼,のような
likely,probable,아마도,たぶん
limit,limite,한도,限定
line,ligne,선,ライン
link,lien,링크,リンク
list,liste,명부,リスト
listen,écoute,들리다,聴く
little,peu,작은,少し
live,vivre,살고 있다,ライブ
load,charge,하중,負荷
local,local,노동 조합 지부,地元
lock,fermer à clé,자물쇠,ロック
London,Londres,런던,ロンドン
long,longue,긴,長いです
look,Regardez,보기,見て
lord,Seigneur,지배자,主
lose,perdre,잃다,失う
lot,lot,제비,たくさん
love,amour,애정,愛
low,faible,낮은,低い
luck,la chance,운,運
lunch,le déjeuner,점심,ランチ
machine,machine,기계,機械
main,principale,본관,メイン
major,Majeur,주요한,メジャー
make,faire,하다,作る
man,homme,남자,おとこ
manage,gérer,꾸리다,管理する
many,beaucoup,많은,たくさんの
mark,marque,표,マーク
market,marché,시장,市場
marry,marier,얻다,結婚する
match,rencontre,시합,一致
matter,matière,문제,事柄
may,mai,할 수있다,5月
maybe,peut être,아마도,多分
mean,signifier,평균,平均
meaning,sens,의미,意味
measure,mesure,법안,測る
meet,rencontrer,만나다,会う
member,membre,회원,メンバー
mention,mention,언급하다,言及する
middle,milieu,중간,中間
might,pourrait,힘,かもしれない
mile,mile,마일,マイル
milk,Lait,우유,ミルク
million,million,백만,百万
mind,esprit,마음,マインド
minister,ministre,장관,大臣
minus,moins,마이너스,マイナス
minute,minute,분,分
miss,manquer,미스...,ミス
mister,Monsieur,선생,ミスター
moment,moment,순간,一瞬
Monday,Lundi,월요일,月曜
money,argent,돈,お金
month,mois,달,月
more,plus,더,もっと
morning,Matin,아침,朝
most,plus,가장,最も
mother,mère,어머니,母
motion,mouvement,운동,モーション
move,bouge toi,움직임,動く
Mrs.|Mrs,Mme | Mme,부인 | 부인,夫人|夫人
much,beaucoup,많은,ずっと
music,la musique,음악,音楽
must,doit,절대로 필요한 것,しなければならない
name,prénom,이름,名
nation,nation,민족,国家
nature,la nature,자연,自然
near,près,가까운,近く
necessary,nécessaire,필요한,必要
need,avoir besoin,필요한 것,必要
never,jamais,못,決して
new,Nouveau,새로운,新しい
news,nouvelles,뉴스,ニュース
next,suivant,다음 것,次
nice,agréable,좋은,いいね
night,nuit,밤,夜
nine,neuf,아홉,九
no,non,아니,いや
non,non,비,非
none,aucun,none,無し
normal,Ordinaire,표준,普通の
north,Nord,북쪽,北
not,ne pas,아니,じゃない
note,Remarque,노트,注意
notice,remarquer,주의,通知
now,à présent,지금,今
number,nombre,번호,数
obvious,évident,분명한,明らか
occasion,occasion,기회,機会
odd,impair,이상한,奇妙な
of,de,의,の
off,de,떨어져서,オフ
offer,offre,제공,提供
office,Bureau,사무실,事務所
often,souvent,자주,しばしば
okay,d'accord,괜찮아,はい
old,vieux,늙은,古い
on,sur,...에,に
once,une fois que,일단,一回
one,un,하나,1
only,seulement,만,のみ
open,ouvrir,열다,開いた
operate,fonctionner,작동,作動する
opportunity,opportunité,기회,機会
oppose,s'opposer,대들다,反対する
or,ou,또는,または
order,ordre,주문,注文
organize,organiser,구성,整理する
original,original,기발한,元の
other,autre,다른,その他
otherwise,autrement,그렇지 않으면,さもないと
ought,devrait,영,はず
out,en dehors,아웃,でる
over,plus de,위에,以上
own,posséder,개인적인,自分の
pack,pack,팩,パック
page,page,페이지,ページ
paint,peindre,페인트,ペイント
pair,paire,쌍,ペア
paper,papier,종이,紙
paragraph,paragraphe,절,段落
pardon,pardon,용서,恩赦
parent,parent,부모의,親
park,parc,공원,パーク
part,partie,부품,部
particular,particulier,특별한,特定の
party,fête,파티,パーティー
pass,passer,패스,パス
past,passé,과거,過去
pay,Payer,지불,支払う
pence,pence,펜스,ペンス
pension,Pension,연금,年金
people,personnes,사람들,人
per,par,당,あたり
percent,pour cent,퍼센트,パーセント
perfect,parfait,완전한,完璧な
perhaps,peut-être,혹시,たぶん
period,période,기간,期間
person,la personne,사람,人
photograph,photographier,사진,写真
pick,choisir,선택,ピック
picture,image,그림,画像
piece,pièce,조각,ピース
place,endroit,장소,場所
plan,plan,계획,計画
play,jouer,놀이,遊びます
please,S'il vous plaît,부디,お願いします
plus,plus,...을 더한,プラス
point,point,포인트,ポイント
police,police,경찰,警察
policy,politique,정책,政策
politic,politique,적절한,政治的
poor,pauvre,가난한,貧しい
position,position,위치,ポジション
positive,positif,양,ポジティブ
possible,possible,가능한,可能
post,poster,우편,役職
pound,livre,파운드,ポンド
power,Puissance,힘,パワー
practise,entraine toi,연습,練習
prepare,préparer,준비하다,準備する
present,présent,선물,プレゼント
press,presse,프레스,押す
pressure,pression,압력,圧力
presume,présumer,추정하다,推定する
pretty,jolie,예쁜,きれいな
previous,précédent,너무 이른,前
price,prix,가격,価格
print,impression,인쇄,印刷する
private,privé,은밀한,プライベート
probable,probable,유망한 후보자,たぶん
problem,problème,문제,問題
proceed,procéder,발하다,進む
process,processus,방법,プロセス
produce,produire,생기게 하다,作物
product,produit,생성물,製品
programme,programme,프로그램,プログラム
project,projet,계획,プロジェクト
proper,correct,적절한,適切な
propose,proposer,제안하다,提案する
protect,protéger,보호,守る
provide,fournir,제공하다,提供する
public,Publique,공공의,パブリック
pull,tirez,손잡이,引く
purpose,objectif,목적,目的
push,pousser,푸시,押す
put,mettre,놓다,プット
quality,qualité,품질,品質
quarter,trimestre,쿼터,四半期
question,question,의문,質問
quick,rapide,빨리,速い
quid,chique,한 번 씹는 분량,頭の良いです
quiet,silencieux,조용한,静か
quite,assez,아주,かなり
radio,radio,라디오,無線
rail,rail,레일,レール
raise,élever,증가,上げる
range,intervalle,범위,範囲
rate,taux,율,レート
rather,plutôt,차라리,むしろ
read,lis,독서,読む
ready,prêt,준비된,準備ができて
real,réal,레알,リアル
realise,prendre conscience de,깨닫다,実現する
really,vraiment,정말,本当に
reason,raison,이유,理由
receive,recevoir,받다,受け取る
recent,récent,충적세,最近
reckon,compter,세다,計算する
recognize,reconnaître,인정하다,認める
recommend,recommander,권하다,お勧め
record,record,기록,記録
red,rouge,빨간,赤
reduce,réduire,줄이다,減らす
refer,référer,부치다,参照する
regard,ce qui concerne,관련,よろしく
region,Région,부위,領域
relation,relation,관계,関係
remember,rappelles toi,생각해 내다,覚えている
report,rapport,보고서,報告書
represent,représenter,말하다,代表する
require,exiger,요구하다,要求する
research,recherche,연구,研究
resource,Ressource,의지,リソース
respect,le respect,존경,尊敬
responsible,responsable,책임,責任者
rest,du repos,휴식,残り
result,résultat,결과,結果
return,revenir,반환,帰る
rid,débarrasser,구하다,取り除く
right,droite,권리,右
ring,bague,반지,リング
rise,monter,오르기,上昇
road,route,도로,道路
role,rôle,역할,役割
roll,rouleau,롤,ロール
room,pièce,방,ルーム
round,rond,일주,円形
rule,règle,규칙,ルール
run,courir,운영,走る
safe,sûr,안전한,安全
sale,vente,판매,販売
same,même,같은,同じ
Saturday,samedi,토요일,土曜日
save,enregistrer,구하다,保存する
say,dire,말하다,いう
scheme,schème,계획,スキーム
school,école,학교,学校
science,science,과학,科学
score,But,점수,スコア
Scotland,Écosse,스코틀랜드,スコットランド
seat,siège,좌석,シート
second,seconde,둘째,第二
secretary,secrétaire,비서,秘書
section,section,섹션,セクション
secure,garantir,안전한,安全な
see,voir,만나다,見る
seem,sembler,보다,思われる
self,soi,본인,自己
sell,vendre,팔다,売る
send,envoyer,보내다,送る
sense,sens,감각,感覚
separate,séparé,갈라진,別れる
serious,sérieux,진지한,真面目な
serve,servir,서브,仕える
service,un service,서비스,サービス
set,ensemble,세트,セット
settle,régler,가리다,落ち着く
seven,Sept,일곱,セブン
sex,sexe,섹스,性別
shall,doit,하여야 한다,しなければならない
share,partager,몫,シェア
she,elle,여자,彼女
sheet,drap,시트,シート
shoe,chaussure,구두,靴
shoot,tirer,사격,シュート
shop,boutique,가게,ショップ
short,court,짧은,ショート
should,devrait,할까요,すべき
show,spectacle,보여 주다,見せる
shut,fermer,닫은,シャット
sick,malade,고약한,病気
side,côté,측면,側
sign,signe,기호,符号
similar,similaire,비슷한,同様の
simple,simple,단순한,シンプルな
since,puisque,이후,以来
sing,chanter,노래,歌う
single,unique,단일,シングル
sir,Monsieur,경,先生
sister,sœur,여자 형제,シスター
sit,asseoir,앉다,座る
site,site,대지,サイト
situate,situer,...을 놓다,位置づける
six,six,육,六
size,Taille,크기,サイズ
sleep,sommeil,자다,睡眠
slight,légère,근소한,わずかな
slow,lent,느린,スロー
small,petit,작은,小さい
smoke,fumée,연기,煙
so,alors,그래서,そう
social,social,사회적인,ソーシャル
society,société,사회,社会
some,certains,약간,一部
son,fils,아들,息子
soon,bientôt,곧,すぐに
sorry,Pardon,죄송합니다,ごめんなさい
sort,Trier,종류,ソート
sound,du son,소리,音
south,Sud,남쪽,南
space,espace,공간,スペース
speak,parler,말하다,話す
special,spécial,특별한,特殊
specific,spécifique,특유한,特定
speed,la vitesse,속도,速度
spell,épeler,주문,スペル
spend,dépenser,보내,費やす
square,carré,광장,平方
staff,Personnel,직원,スタッフ
stage,étape,단계,ステージ
stairs,escaliers,계단,階段
stand,supporter,대,スタンド
standard,la norme,표준,標準
start,début,스타트,開始
state,Etat,상태,状態
station,gare,역,駅
stay,rester,머무르다,滞在
step,étape,단계,ステップ
stick,bâton,스틱,スティック
still,encore,아직도,まだ
stop,Arrêtez,중지,やめる
story,récit,이야기,ストーリー
straight,tout droit,직진,まっすぐ
strategy,stratégie,계략,戦略
street,rue,거리,通り
strike,la grève,스트라이크,ストライク
strong,fort,강한,強い
structure,structure,구조,構造
student,étudiant,학생,学生
study,étude,연구,調査
stuff,des trucs,물건,もの
stupid,stupide,바보,愚か
subject,assujettir,제목,件名
succeed,réussir,성공하다,成功する
such,tel,이러한,そのような
sudden,soudain,갑자기,突然
suggest,suggérer,제안하다,提案する
suit,costume,소송,スーツ
summer,été,여름,夏
sun,Soleil,태양,太陽
Sunday,dimanche,일요일,日曜日
supply,la fourniture,공급,供給
support,soutien,지원하다,サポート
suppose,supposer,가정,仮定する
sure,sûr,확실한,確かに
surprise,surprise,놀람,驚き
switch,commutateur,스위치,スイッチ
system,système,체계,システム
table,table,표,表
take,prendre,갖다,取る
talk,parler,이야기,トーク
tape,ruban,줄자,テープ
tax,impôt,세,税金
tea,thé,차,お茶
teach,apprendre,가르치다,教える
team,équipe,팀,チーム
telephone,Téléphone,전화,電話
television,télévision,텔레비전,テレビ
tell,dire,텔,伝える
ten,Dix,십,十
tend,tendre,지키다,傾向がある
term,terme,기간,期間
terrible,terrible,무서운,ひどい
test,tester,테스트,テスト
than,que,보다,より
thank,remercier,감사,感謝
the,le,그만큼,その
then,puis,그때,それから
there,Là,그곳에,そこ
therefore,donc,따라서,したがって
they,ils,그들,彼ら
thing,chose,의회,事
think,pense,생각한다,考える
thirteen,treize,열셋,13
thirty,30,서른,三十
this,ce,이,この
thou,tu,달러,なた
though,bien que,그래도,でも
thousand,mille,천,千
three,Trois,세,三
through,à travers,...을 통하여,を通して
throw,jeter,던지다,スロー
Thursday,Jeudi,목요일,木曜日
tie,attacher,넥타이,ネクタイ
time,temps,시각,時間
to,à,에,に
today,aujourd'hui,오늘,今日
together,ensemble,함께,一緒に
tomorrow,demain,내일,明日
tonight,ce soir,오늘 밤,今晩
too,aussi,너무,も
top,Haut,상단,上
total,total,합계,合計
touch,toucher,접촉,タッチ
toward,vers,...쪽으로,に向かって
town,ville,도시,タウン
trade,Commerce,무역,トレード
traffic,trafic,교통,トラフィック
train,train,기차,列車
transport,transport,수송,輸送
travel,Voyage,여행,旅行
treat,traiter,턱,扱う
tree,arbre,나무,木
trouble,difficulté,수고,トラブル
true,vrai,참된,本当
trust,confiance,믿음,信頼
try,essayer,시험,試してみる
Tuesday,Mardi,화요일,火曜日
turn,tour,회전,順番
twelve,Douze,열두,12
twenty,vingt,스물,二十
two,deux,두,二
type,type,유형,タイプ
under,sous,아래에,下
understand,comprendre,알다,わかる
union,syndicat,노동 조합,連合
unit,unité,단위,単位
unite,unir,맞잡다,団結する
university,Université,대학,大学
unless,sauf si,그렇지 않으면,でない限り
until,jusqu'à ce que,...까지,まで
up,en haut,쪽으로,アップ
upon,sur,...에,に
use,utilisation,용도,つかいます
usual,habituel,보통의,いつもの
value,valeur,값,値
various,divers,여러,いろいろ
very,très,대단히,非常に
video,vidéo,비디오,ビデオ
view,vue,전망,見る
village,village,마을,村
visit,visite,방문,訪問
vote,vote,투표,投票
wage,salaire,값,賃金
wait,attendre,기다림,待つ
walk,marche,산책,歩く
wall,mur,벽,壁
want,vouloir,필요,欲しいです
war,guerre,전쟁,戦争
warm,chaud,따뜻한,あたたかい
wash,lavage,빨래,洗う
waste,déchets,낭비,無駄
watch,regarder,손목 시계,時計
water,eau,물,水
way,façon,방법,方法
we,nous,우리,我々
wear,porter,입고 있다,着る
Wednesday,Mercredi,수요일,水曜日
wee,pipi,쉬,おしっこ
week,la semaine,주,週間
weigh,peser,달다,重くする
welcome,Bienvenue,환영,ようこそ
well,bien,잘,まあ
west,Ouest,서쪽,西
what,quoi,뭐,何
when,quand,언제,いつ
where,où,어디에,どこで
whether,qu'il s'agisse,인지 어떤지,かどうか
which,lequel,어느,どれ
while,tandis que,동안,ながら
white,blanc,화이트,白
who,qui,누구,誰
whole,entier,완전한,全体
why,Pourquoi,왜,なぜ
wide,large,넓은,ワイド
wife,femme,아내,妻
will,volonté,의지,意志
win,gagner,승리,勝つ
wind,vent,바람,風
window,la fenêtre,창문,窓
wish,souhait,소원,願う
with,avec,와,と
within,dans,이내에,内に
without,sans pour autant,없이,なしで
woman,femme,여자,女性
wonder,merveille,경이,ワンダー
wood,bois,나무,木材
word,mot,워드,ワード
work,travail,작업,作業
world,monde,세계,世界
worry,inquiéter,걱정,心配
worse,pire,보다 나쁜,ひどい
worth,vaut,가치,価値
would,aurait,할 것이다,するだろう
write,écrire,쓰다,書きます
wrong,faux,잘못된,違う
year,année,년,年
yes,Oui,예,はい
yesterday,hier,어제,昨日
yet,encore,아직,まだ
you,vous,당신,君は
young,Jeune,젊은,若い


==> datasets/1000_most_frequent_en_notvisual_en_fr_ko_ja.csv <==
able,capable,할 수 있는,できる
about,sur,약,約
absolute,absolu,순수한,絶対の
accept,Acceptez,수락,受け入れる
account,Compte,계정,アカウント
achieve,atteindre,이루다,達成する
act,acte,행위,行為
active,actif,유효한,アクティブ
actual,réel,실제,実際の
add,ajouter,더하다,加える
address,adresse,주소,住所
admit,admettre,들이다,認める
advertise,afficher,공시 하다,広告する
affect,affecter,감정,影響する
afford,offrir,여유,余裕がある
after,après,후,後
again,encore,다시,再び
against,contre,에 대하여,に対して
age,âge,나이,年齢
agent,agent,에이전트,エージェント
ago,depuis,...전에,前
agree,se mettre d'accord,동의하다,同意する
allow,permettre,허락하다,許す
all,tout,모든,すべて
almost,presque,거의,ほぼ
already,déjà,이미,既に
alright,bien,다 좋아,大丈夫
also,également,또한,また
although,bien que,이기는 하지만,でも
always,toujours,항상,常に
America,Amérique,미국,アメリカ
and,et,과,そして
another,un autre,다른,別の
answer,réponse,대답,回答
any,tout,어떤,どれか
apparent,apparent,명백한,見かけ上
appear,apparaître,나타나다,現れる
appoint,nommer,정하다,任命する
approach,approche,접근,アプローチ
appropriate,approprié,적당한,適切な
argue,se disputer,논하다,議論する
as,comme,같이,として
associate,associer,동무,準ずる
assume,assumer,취하다,想定する
at,à,...에서,で
attend,assister,참석하다,出席する
a,une,에이,a
authority,autorité,권위,権限
available,disponible,유효한,利用可能
aware,conscient,인식,承知して
away,une façon,떨어져,離れて
awful,terrible,무서운,ひどい
bad,mal,나쁜,悪い
base,base,베이스,ベース
basis,base,기초,基礎
beat,battre,박자,ビート
because,parce que,때문에,なぜなら
become,devenir,지다,なる
be,être,있다,なる
begin,commencer,시작하다,ベギン
believe,croyez,믿다,信じる
benefit,avantage,이익,恩恵
best,meilleur,베스트,ベスト
bet,pari,내기,ベット
bill,facture,계산서,ビル
birth,naissance,출생,誕生
bit,bit,비트,ビット
board,planche,판,ボード
bother,déranger,귀찮음,わざわざ
budget,budget,예산,予算
but,mais,그러나,しかし
by,par,으로,によって
can,pouvez,양철통,できる
care,se soucier,케어,ケア
cause,cause,원인,原因
cent,cent,센트,セント
certain,certain,어떤,確かな
chairman,président,의장,会長
chance,chance,기회,チャンス
chap,type,녀석,チャップ
charge,charge,요금,電荷
check,vérifier,검사,チェック
choice,choix,선택,選択
choose,choisir,고르다,選ぶ
Christ,Christ,그리스도,キリスト
Christmas,Noël,크리스마스,クリスマス
claim,prétendre,청구,請求
closes,se ferme,마감,閉じます
clothe,vêtir,덮다,服を着る
come,viens,왔다,来て
comment,commentaire,논평,コメント
commit,commettre,범하다,コミット
committee,Comité,위원회,委員会
concern,préoccupation,관심사,懸念
confer,conférer,봉하다,与える
consider,considérer,중히 여기다,考える
consult,consulter,찾다,相談する
correct,correct,옳은,正しい
cost,Coût,비용,コスト
could,pourrait,할 수 있었다,できた
country,pays,국가,国
county,comté,군,郡
course,cours,코스,コース
court,tribunal,법정,裁判所
create,créer,몹시 떠들어 대다,作成する
current,actuel,흐름,現在
danger,danger,위험,危険
date,rendez-vous amoureux,날짜,日付
deal,traiter,거래,対処
dear,chère,소중한,親愛な
decide,décider,결정하다,決めます
decision,décision,결정,決定
deep,Profond,깊은,深い
definite,précis,명확한,明確な
degree,diplôme,정도,度
depend,dépendre,의존하다,依存する
die,mourir,주사위,死ぬ
difference,différence,차,差
difficult,difficile,어려운,難しい
direct,direct,곧장,直接
discuss,discuter,즐기며 먹다,話し合います
district,district,지구,地区
doubt,doute,의심,疑問に思う
due,dû,정당한,期限
during,pendant,...동안,中に
each,chaque,마다,各
east,est,동쪽,東
easy,facile,쉬운,かんたん
economy,économie,경제,経済
effect,effet,효과,効果
either,non plus,어느 한 쪽,どちらか
elect,élire,선택된,選出する
else,autre,그밖에,他に
employ,employer,고용,雇う
encourage,encourager,북돋우다,奨励します
English,Anglais,영어,英語
enough,suffisant,충분히,十分な
especial,particulier,특별한,特別な
Europe,L'Europe ,유럽,ヨーロッパ
ever,déjà,이제까지,今まで
every,chaque,...마다,毎回
evidence,preuve,증거,証拠
exact,exact,정확한,正確な
except,sauf,외,を除く
excuse,excuse,변명,言い訳
exist,exister,있다,存在する
expect,attendre,배고 있다,期待する
expense,frais,비용,費用
experience,expérience,경험,経験
explain,Explique,설명,説明する
express,Express,표하다,急行する
extra,supplémentaire,특별한,余分な
fact,fait,것,事実
fair,juste,공정한,公平
far,loin,멀리,遠い
favour,favoriser,호의,好意
feel,ressentir,느낌,感じる
final,final,결정적인,最後の
finance,la finance,재원,ファイナンス
find,trouver,발견,見つける
finish,terminer,끝,終わり
first,premier,먼저,最初
fit,en forme,적당한,フィット
follow,suivre,따르다,従う
forget,oublier,잊다,忘れる
for,pour,...에 대한,にとって
fortune,fortune,재산,幸運
forward,vers l'avant,앞으로,進む
France,France,프랑스,フランス
free,libre,비어 있는,無料
Friday,Vendredi,금요일,金曜日
from,de,...에서,から
fun,amusement,장난,楽しい
function,une fonction,기능,関数
fund,fonds,축적,基金
further,plus loin,더욱이,さらに
future,futur,미래,未来
gas,gaz,가스,ガス
general,général,일반,一般的な
Germany,Allemagne,독일,ドイツ
get,obtenir,도망,取得する
go,aller,가기,行く
god,Dieu,하나님,神
good,bien,좋은,良い
goodbye,Au revoir,안녕,さようなら
govern,gouverne,지배하다,統治する
grant,subvention,부여,付与
great,génial,큰,すばらしいです
guess,deviner,추측,推測
happen,se produire,우연히 있다,起こる
hard,difficile,단단한,ハード
hate,haine,미움,嫌い
have,avoir,있다,持ってる
health,santé,건강,健康
hear,entendre,듣다,聞く
hell,enfer,지옥,地獄
help,Aidez-moi,도움,助けて
history,l'histoire,역사,歴史
hit,frappé,히트,ヒット
honest,honnête,정직한,正直
hope,espérer,기대,希望
hour,heure,시간,時
how,Comment,방법,どうやって
however,toutefois,하나,しかしながら
hullo,Tiens,훌로,ハルロ
idea,idée,생각,アイディア
identify,identifier,식별하다,識別する
if,si,만약,もし
imagine,imaginer,상상하다,想像する
important,important,중대한,重要
improve,améliorer,돌리다,改善する
include,comprendre,포함,含める
income,le revenu,수입,所得
increase,augmenter,증가하다,増加する
in,dans,...에서,に
indeed,effectivement,과연,確かに
individual,individuel,개인,個々
industry,industrie,산업,業界
inform,informer,알리다,知らせる
instead,au lieu,대신에,代わりに
insure,assurer,안전하게 하다,保険をかける
interest,intérêt,관심,興味
introduce,présenter,끼워 넣다,紹介する
invest,investir,사다,投資する
involve,impliquer,감다,関与する
issue,problème,발행물,問題
job,emploi,일,ジョブ
judge,juge,판사,裁判官
just,juste,다만,ただ
keep,garder,유지,キープ
kind,gentil,종류,種類
know,savoir,알고있다,知っている
labour,la main d'oeuvre,노동,労働
language,la langue,언어,言語
last,dernier,마지막,最終
late,en retard,늦은,遅い
law,loi,법,法律
lead,conduire,리드,鉛
learn,apprendre,배우다,学ぶ
let,laisser,방해,させる
life,la vie,생명,生活
like,comme,처럼,のような
likely,probable,아마도,たぶん
limit,limite,한도,限定
listen,écoute,들리다,聴く
live,vivre,살고 있다,ライブ
local,local,노동 조합 지부,地元
lock,fermer à clé,자물쇠,ロック
London,Londres,런던,ロンドン
lord,Seigneur,지배자,主
lose,perdre,잃다,失う
love,amour,애정,愛
luck,la chance,운,運
main,principale,본관,メイン
major,Majeur,주요한,メジャー
manage,gérer,꾸리다,管理する
matter,matière,문제,事柄
maybe,peut être,아마도,多分
may,mai,할 수있다,5月
meaning,sens,의미,意味
mean,signifier,평균,平均
meet,rencontrer,만나다,会う
member,membre,회원,メンバー
mention,mention,언급하다,言及する
might,pourrait,힘,かもしれない
mind,esprit,마음,マインド
minister,ministre,장관,大臣
minus,moins,마이너스,マイナス
minute,minute,분,分
moment,moment,순간,一瞬
Monday,Lundi,월요일,月曜
month,mois,달,月
more,plus,더,もっと
most,plus,가장,最も
Mrs.|Mrs,Mme | Mme,부인 | 부인,夫人|夫人
must,doit,절대로 필요한 것,しなければならない
name,prénom,이름,名
nation,nation,민족,国家
necessary,nécessaire,필요한,必要
need,avoir besoin,필요한 것,必要
never,jamais,못,決して
next,suivant,다음 것,次
nice,agréable,좋은,いいね
non,non,비,非
no,non,아니,いや
normal,Ordinaire,표준,普通の
north,Nord,북쪽,北
note,Remarque,노트,注意
notice,remarquer,주의,通知
not,ne pas,아니,じゃない
now,à présent,지금,今
obvious,évident,분명한,明らか
occasion,occasion,기회,機会
odd,impair,이상한,奇妙な
of,de,의,の
off,de,떨어져서,オフ
offer,offre,제공,提供
often,souvent,자주,しばしば
okay,d'accord,괜찮아,はい
once,une fois que,일단,一回
only,seulement,만,のみ
on,sur,...에,に
opportunity,opportunité,기회,機会
oppose,s'opposer,대들다,反対する
order,ordre,주문,注文
original,original,기발한,元の
or,ou,또는,または
otherwise,autrement,그렇지 않으면,さもないと
ought,devrait,영,はず
own,posséder,개인적인,自分の
paragraph,paragraphe,절,段落
pardon,pardon,용서,恩赦
particular,particulier,특별한,特定の
pass,passer,패스,パス
past,passé,과거,過去
pence,pence,펜스,ペンス
pension,Pension,연금,年金
percent,pour cent,퍼센트,パーセント
perfect,parfait,완전한,完璧な
perhaps,peut-être,혹시,たぶん
period,période,기간,期間
per,par,당,あたり
please,S'il vous plaît,부디,お願いします
plus,plus,...을 더한,プラス
policy,politique,정책,政策
politic,politique,적절한,政治的
positive,positif,양,ポジティブ
possible,possible,가능한,可能
post,poster,우편,役職
pound,livre,파운드,ポンド
power,Puissance,힘,パワー
practise,entraine toi,연습,練習
prepare,préparer,준비하다,準備する
present,présent,선물,プレゼント
press,presse,프레스,押す
pressure,pression,압력,圧力
presume,présumer,추정하다,推定する
previous,précédent,너무 이른,前
price,prix,가격,価格
private,privé,은밀한,プライベート
probable,probable,유망한 후보자,たぶん
problem,problème,문제,問題
proceed,procéder,발하다,進む
process,processus,방법,プロセス
programme,programme,프로그램,プログラム
project,projet,계획,プロジェクト
proper,correct,적절한,適切な
propose,proposer,제안하다,提案する
protect,protéger,보호,守る
provide,fournir,제공하다,提供する
public,Publique,공공의,パブリック
purpose,objectif,목적,目的
quality,qualité,품질,品質
quarter,trimestre,쿼터,四半期
question,question,의문,質問
quid,chique,한 번 씹는 분량,頭の良いです
quiet,silencieux,조용한,静か
quite,assez,아주,かなり
rate,taux,율,レート
rather,plutôt,차라리,むしろ
ready,prêt,준비된,準備ができて
realise,prendre conscience de,깨닫다,実現する
really,vraiment,정말,本当に
real,réal,레알,リアル
reason,raison,이유,理由
receive,recevoir,받다,受け取る
recent,récent,충적세,最近
reckon,compter,세다,計算する
recognize,reconnaître,인정하다,認める
recommend,recommander,권하다,お勧め
reduce,réduire,줄이다,減らす
refer,référer,부치다,参照する
regard,ce qui concerne,관련,よろしく
region,Région,부위,領域
relation,relation,관계,関係
remember,rappelles toi,생각해 내다,覚えている
represent,représenter,말하다,代表する
require,exiger,요구하다,要求する
research,recherche,연구,研究
respect,le respect,존경,尊敬
responsible,responsable,책임,責任者
rid,débarrasser,구하다,取り除く
role,rôle,역할,役割
roll,rouleau,롤,ロール
rule,règle,규칙,ルール
safe,sûr,안전한,安全
sale,vente,판매,販売
same,même,같은,同じ
Saturday,samedi,토요일,土曜日
save,enregistrer,구하다,保存する
scheme,schème,계획,スキーム
score,But,점수,スコア
Scotland,Écosse,스코틀랜드,スコットランド
second,seconde,둘째,第二
section,section,섹션,セクション
secure,garantir,안전한,安全な
seem,sembler,보다,思われる
see,voir,만나다,見る
self,soi,본인,自己
send,envoyer,보내다,送る
sense,sens,감각,感覚
serious,sérieux,진지한,真面目な
serve,servir,서브,仕える
service,un service,서비스,サービス
set,ensemble,세트,セット
settle,régler,가리다,落ち着く
sex,sexe,섹스,性別
shall,doit,하여야 한다,しなければならない
share,partager,몫,シェア
should,devrait,할까요,すべき
show,spectacle,보여 주다,見せる
side,côté,측면,側
similar,similaire,비슷한,同様の
since,puisque,이후,以来
single,unique,단일,シングル
sir,Monsieur,경,先生
site,site,대지,サイト
situate,situer,...을 놓다,位置づける
slight,légère,근소한,わずかな
so,alors,그래서,そう
social,social,사회적인,ソーシャル
society,société,사회,社会
some,certains,약간,一部
soon,bientôt,곧,すぐに
sorry,Pardon,죄송합니다,ごめんなさい
sort,Trier,종류,ソート
sound,du son,소리,音
south,Sud,남쪽,南
special,spécial,특별한,特殊
specific,spécifique,특유한,特定
spell,épeler,주문,スペル
spend,dépenser,보내,費やす
standard,la norme,표준,標準
state,Etat,상태,状態
stay,rester,머무르다,滞在
still,encore,아직도,まだ
story,récit,이야기,ストーリー
strategy,stratégie,계략,戦略
strike,la grève,스트라이크,ストライク
study,étude,연구,調査
stupid,stupide,바보,愚か
subject,assujettir,제목,件名
succeed,réussir,성공하다,成功する
such,tel,이러한,そのような
sudden,soudain,갑자기,突然
suggest,suggérer,제안하다,提案する
Sunday,dimanche,일요일,日曜日
supply,la fourniture,공급,供給
support,soutien,지원하다,サポート
suppose,supposer,가정,仮定する
sure,sûr,확실한,確かに
surprise,surprise,놀람,驚き
switch,commutateur,스위치,スイッチ
tax,impôt,세,税金
teach,apprendre,가르치다,教える
tell,dire,텔,伝える
tend,tendre,지키다,傾向がある
term,terme,기간,期間
terrible,terrible,무서운,ひどい
test,tester,테스트,テスト
thank,remercier,감사,感謝
than,que,보다,より
the,le,그만큼,その
then,puis,그때,それから
therefore,donc,따라서,したがって
there,Là,그곳에,そこ
they,ils,그들,彼ら
thing,chose,의회,事
think,pense,생각한다,考える
this,ce,이,この
though,bien que,그래도,でも
thou,tu,달러,なた
Thursday,Jeudi,목요일,木曜日
time,temps,시각,時間
to,à,에,に
today,aujourd'hui,오늘,今日
together,ensemble,함께,一緒に
tomorrow,demain,내일,明日
tonight,ce soir,오늘 밤,今晩
too,aussi,너무,も
total,total,합계,合計
trade,Commerce,무역,トレード
treat,traiter,턱,扱う
trouble,difficulté,수고,トラブル
true,vrai,참된,本当
trust,confiance,믿음,信頼
try,essayer,시험,試してみる
Tuesday,Mardi,화요일,火曜日
type,type,유형,タイプ
understand,comprendre,알다,わかる
union,syndicat,노동 조합,連合
unite,unir,맞잡다,団結する
unit,unité,단위,単位
unless,sauf si,그렇지 않으면,でない限り
until,jusqu'à ce que,...까지,まで
upon,sur,...에,に
usual,habituel,보통의,いつもの
value,valeur,값,値
various,divers,여러,いろいろ
very,très,대단히,非常に
visit,visite,방문,訪問
vote,vote,투표,投票
wage,salaire,값,賃金
wait,attendre,기다림,待つ
want,vouloir,필요,欲しいです
waste,déchets,낭비,無駄
way,façon,방법,方法
wear,porter,입고 있다,着る
Wednesday,Mercredi,수요일,水曜日
week,la semaine,주,週間
wee,pipi,쉬,おしっこ
welcome,Bienvenue,환영,ようこそ
well,bien,잘,まあ
we,nous,우리,我々
west,Ouest,서쪽,西
what,quoi,뭐,何
when,quand,언제,いつ
where,où,어디에,どこで
whether,qu'il s'agisse,인지 어떤지,かどうか
which,lequel,어느,どれ
while,tandis que,동안,ながら
who,qui,누구,誰
why,Pourquoi,왜,なぜ
will,volonté,의지,意志
win,gagner,승리,勝つ
wish,souhait,소원,願う
with,avec,와,と
within,dans,이내에,内に
without,sans pour autant,없이,なしで
wonder,merveille,경이,ワンダー
word,mot,워드,ワード
world,monde,세계,世界
worry,inquiéter,걱정,心配
worse,pire,보다 나쁜,ひどい
worth,vaut,가치,価値
would,aurait,할 것이다,するだろう
wrong,faux,잘못된,違う
year,année,년,年
yes,Oui,예,はい
yesterday,hier,어제,昨日
yet,encore,아직,まだ
you,vous,당신,君は


==> datasets/1000_most_frequent_en_visual_en_fr_ko_ja.csv <==
across,à travers,건너서,に渡って
afternoon,après midi,대낮,午後
air,air,공기,空気
along,le long de,...을 따라서,に沿って
amount,montant,양,量
apart,une part,떨어져서,離れて
apply,appliquer,대다,適用する
area,surface,지역,エリア
arm,bras,팔,腕
around,autour,약...,周り
arrange,organiser,붙이다,アレンジ
art,art,미술,アート
ask,demander,청하다,尋ねる
baby,bébé,아가,赤ちゃん
back,retour,뒤로,バック
bag,sac,가방,バッグ
balance,équilibre,균형,バランス
ball,ballon,공,玉
bank,banque,은행,バンク
bar,bar,바,バー
bear,ours,곰,くま
beauty,beauté,아름다움,美人
bed,lit,침대,ベッド
before,avant,전에,前
behind,derrière,뒤에,後ろに
between,entre,중에서,の間に
big,gros,큰,大きい
black,noir,검은,黒
bloke,type,놈,やつ
blood,du sang,피,血液
blow,coup,타격,ブロー
blue,bleu,푸른,青
boat,bateau,보트,ボート
body,corps,몸,体
book,livre,책,本
both,tous les deux,양자 모두,両方
bottle,bouteille,병,ボトル
bottom,bas,바닥,底
box,boîte,상자,ボックス
boy,garçon,소년,男の子
break,Pause,단절,ブレーク
brief,bref,간결한,簡潔な
brilliant,brillant,훌륭한,ブリリアント
bring,apporter,가져오다,持参
Britain,Bretagne,영국,英国
brother,frère,동료,兄
build,construire,짓다,建てる
bus,autobus,버스,バス
business,Entreprise,사업,ビジネス
busy,occupé,바쁜,忙しい
buy,acheter,사다,購入
cake,gâteau,케이크,ケーキ
call,appel,요구,コール
car,voiture,차,車
card,carte,카드,カード
carry,porter,나르다,キャリー
case,Cas,케이스,場合
cat,chat,고양이,ネコ
catch,capture,잡기,キャッチ
centre,centre,센터,センター
chair,chaise,의자,椅子
change,changement,변화,変化する
character,personnage,캐릭터,キャラクター
cheap,pas cher,싼,安いです
child,enfant,어린이,子
church,église,교회에,教会
city,ville,시티,シティ
class,classe,수업,クラス
clean,nettoyer,깨끗한,クリーン
clear,clair,명확한,クリア
client,client,고객,クライアント
clock,l'horloge,시계,クロック
close,Fermer,닫기,閉じる
club,club,클럽,クラブ
coffee,café,커피,コーヒー
cold,du froid,감기,コールド
colleague,collègue,동료,同僚
collect,collecte,수집,集める
college,Université,칼리지,カレッジ
colour,Couleur,색깔,色
common,commun,공유지,一般
community,communauté,커뮤니티,コミュニティ
company,entreprise,회사,会社
compare,comparer,비교,比べる
complete,Achevée,완전한,コンプリート
compute,calculer,계산하다,計算する
condition,état,조건,調子
contact,contact,접촉,接触
continue,continuer,잇다,持続する
contract,Contrat,계약,契約する
control,contrôle,제어,コントロール
converse,converser,반대,逆
cook,cuisinier,쿡,クック
copy,copie,부,コピー
corner,coin,모서리,コーナー
council,conseil,이사회,評議会
count,compter,카운트,カウント
couple,couple,두,カップル
cover,couverture,덮개,カバー
cross,traverser,십자가,クロス
cup,tasse,컵,カップ
cut,Couper,절단,カット
dad,papa,아빠,パパ
day,journée,일,日
dead,morte,죽은,デッド
debate,débat,토론,ディベート
department,département,학과,部門
describe,décrire,묘사하다,記述する
design,conception,디자인,設計
detail,détail,세부 묘사,細部
develop,développer,나타나게 하다,開発する
dinner,dîner,공식 만찬,ディナー
divide,diviser,분할,割る
do,faire,해야 할 것,行う
doctor,médecin,의사,医師
document,document,문서,資料
dog,chien,개,犬
door,porte,문,ドア
double,double,더블,ダブル
down,vers le bas,내려가는,ダウン
draw,dessiner,무승부,ドロー
dress,robe,드레스,ドレス
drink,boisson,음주,ドリンク
drive,conduire,드라이브,ドライブ
drop,laissez tomber,하락,ドロップ
dry,sec,마른,ドライ
early,de bonne heure,이른,早い
eat,manger,먹다,食べる
educate,éduquer,기르다,教育する
egg,Oeuf,계란,卵
eight,huit,여덟,8
electric,électrique,전기 같은,電気の
eleven,Onze,열한,十一
end,fin,종료,終わり
engine,moteur,엔진,エンジン
enjoy,prendre plaisir,즐겨,楽しい
enter,entrer,들어가다,入る
environment,environnement,환경,環境
equal,égal,같은,等しい
even,même,조차,でも
evening,soir,저녁,イブニング
example,Exemple,예,例
exercise,exercice,운동,運動
eye,œil,눈,眼
face,visage,얼굴,面
fall,tomber,가을,秋
family,famille,가족,家族
farm,ferme,농장,ファーム
fast,vite,빠른,速い
father,père,아버지,お父さん
feed,alimentation,먹이,フィード
few,peu,조금,少ない
field,champ,들,フィールド
fight,bats toi,싸움,戦い
figure,figure,그림,図
file,fichier,파일,ファイル
fill,remplir,가득 따르다,埋める
film,film,필름,膜
fine,bien,벌금,元気
fire,Feu,불,火災
fish,poisson,물고기,魚
five,cinq,다섯,五
flat,appartement,플랫,平らな
floor,sol,바닥,床
fly,voler,파리,飛ぶ
food,aliments,식품,フード
foot,pied,발,足
force,Obliger,힘,力
form,forme,형태,形
four,quatre,네,四
friend,ami,친구,友だち
front,de face,앞,前面
full,plein,완전한,一杯
game,Jeu,경기,ゲーム
garden,jardin,정원,庭園
girl,fille,소녀,女の子
give,donner,주기,与える
glass,verre,유리,ガラス
grand,grandiose,중요한,壮大な
green,vert,녹색,緑
ground,sol,바닥,接地
group,groupe,그룹,グループ
grow,croître,자라다,成長する
guy,gars,사람,男
hair,cheveux,머리,ヘア
half,moitié,절반,ハーフ
hall,salle,홀,ホール
hand,main,손,ハンド
hang,pendre,다루는 법,ハング
happy,heureux,행복,ハッピー
he,il,그,彼
head,tête,머리,頭
heart,cœur,심장,心臓
heat,chaleur,열,熱
heavy,lourd,무거운,ヘビー
here,ici,이리,ここに
high,haute,높은,高い
hold,tenir,보류,ホールド
holiday,vacances,휴일,休日
home,maison,집,ホーム
horse,cheval,말,うま
hospital,hôpital,병원,病院
hot,chaud,뜨거운,ホット
house,maison,집,家
hundred,cent,백,百
husband,mari,남편,夫
inside,à l'intérieur,내부,内部
into,dans,으로,に
it,il,그것,それ
item,article,목,項目
Jesus,Jésus,예수,イエス
join,joindre,어울리다,参加する
jump,saut,도약,ジャンプ
key,clé,키,キー
kid,enfant,아이,キッド
kill,tuer,죽이다,殺します
king,Roi,왕,キング
kitchen,cuisine,부엌,キッチン
knock,frappe,노크,ノック
lad,garçon,젊은이,若者
lady,Dame,레이디,レディ
land,terre,땅,土地
large,grand,큰,大
laugh,rire,웃음,笑い
lay,allonger,위치,横たわる
leave,laisser,휴가,去る
left,la gauche,왼쪽,左
leg,jambe,다리,脚
less,Moins,적게,もっと少なく
letter,lettre,편지,文字
level,niveau,수평,レベル
lie,mensonge,거짓말,うそをつく
light,lumière,빛,光
line,ligne,선,ライン
link,lien,링크,リンク
list,liste,명부,リスト
little,peu,작은,少し
load,charge,하중,負荷
long,longue,긴,長いです
look,Regardez,보기,見て
lot,lot,제비,たくさん
low,faible,낮은,低い
lunch,le déjeuner,점심,ランチ
machine,machine,기계,機械
make,faire,하다,作る
man,homme,남자,おとこ
many,beaucoup,많은,たくさんの
mark,marque,표,マーク
market,marché,시장,市場
marry,marier,얻다,結婚する
match,rencontre,시합,一致
measure,mesure,법안,測る
middle,milieu,중간,中間
mile,mile,마일,マイル
milk,Lait,우유,ミルク
million,million,백만,百万
miss,manquer,미스...,ミス
mister,Monsieur,선생,ミスター
money,argent,돈,お金
morning,Matin,아침,朝
mother,mère,어머니,母
motion,mouvement,운동,モーション
move,bouge toi,움직임,動く
much,beaucoup,많은,ずっと
music,la musique,음악,音楽
nature,la nature,자연,自然
near,près,가까운,近く
new,Nouveau,새로운,新しい
news,nouvelles,뉴스,ニュース
night,nuit,밤,夜
nine,neuf,아홉,九
none,aucun,none,無し
number,nombre,번호,数
office,Bureau,사무실,事務所
old,vieux,늙은,古い
one,un,하나,1
open,ouvrir,열다,開いた
operate,fonctionner,작동,作動する
organize,organiser,구성,整理する
other,autre,다른,その他
out,en dehors,아웃,でる
over,plus de,위에,以上
pack,pack,팩,パック
page,page,페이지,ページ
paint,peindre,페인트,ペイント
pair,paire,쌍,ペア
paper,papier,종이,紙
parent,parent,부모의,親
park,parc,공원,パーク
part,partie,부품,部
party,fête,파티,パーティー
pay,Payer,지불,支払う
people,personnes,사람들,人
person,la personne,사람,人
photograph,photographier,사진,写真
pick,choisir,선택,ピック
picture,image,그림,画像
piece,pièce,조각,ピース
place,endroit,장소,場所
plan,plan,계획,計画
play,jouer,놀이,遊びます
point,point,포인트,ポイント
police,police,경찰,警察
poor,pauvre,가난한,貧しい
position,position,위치,ポジション
pretty,jolie,예쁜,きれいな
print,impression,인쇄,印刷する
produce,produire,생기게 하다,作物
product,produit,생성물,製品
pull,tirez,손잡이,引く
push,pousser,푸시,押す
put,mettre,놓다,プット
quick,rapide,빨리,速い
radio,radio,라디오,無線
rail,rail,레일,レール
raise,élever,증가,上げる
range,intervalle,범위,範囲
read,lis,독서,読む
record,record,기록,記録
red,rouge,빨간,赤
report,rapport,보고서,報告書
resource,Ressource,의지,リソース
rest,du repos,휴식,残り
result,résultat,결과,結果
return,revenir,반환,帰る
right,droite,권리,右
ring,bague,반지,リング
rise,monter,오르기,上昇
road,route,도로,道路
room,pièce,방,ルーム
round,rond,일주,円形
run,courir,운영,走る
say,dire,말하다,いう
school,école,학교,学校
science,science,과학,科学
seat,siège,좌석,シート
secretary,secrétaire,비서,秘書
sell,vendre,팔다,売る
separate,séparé,갈라진,別れる
seven,Sept,일곱,セブン
she,elle,여자,彼女
sheet,drap,시트,シート
shoe,chaussure,구두,靴
shoot,tirer,사격,シュート
shop,boutique,가게,ショップ
short,court,짧은,ショート
shut,fermer,닫은,シャット
sick,malade,고약한,病気
sign,signe,기호,符号
simple,simple,단순한,シンプルな
sing,chanter,노래,歌う
sister,sœur,여자 형제,シスター
sit,asseoir,앉다,座る
six,six,육,六
size,Taille,크기,サイズ
sleep,sommeil,자다,睡眠
slow,lent,느린,スロー
small,petit,작은,小さい
smoke,fumée,연기,煙
son,fils,아들,息子
space,espace,공간,スペース
speak,parler,말하다,話す
speed,la vitesse,속도,速度
square,carré,광장,平方
staff,Personnel,직원,スタッフ
stage,étape,단계,ステージ
stairs,escaliers,계단,階段
stand,supporter,대,スタンド
start,début,스타트,開始
station,gare,역,駅
step,étape,단계,ステップ
stick,bâton,스틱,スティック
stop,Arrêtez,중지,やめる
straight,tout droit,직진,まっすぐ
street,rue,거리,通り
strong,fort,강한,強い
structure,structure,구조,構造
student,étudiant,학생,学生
stuff,des trucs,물건,もの
suit,costume,소송,スーツ
summer,été,여름,夏
sun,Soleil,태양,太陽
system,système,체계,システム
table,table,표,表
take,prendre,갖다,取る
talk,parler,이야기,トーク
tape,ruban,줄자,テープ
tea,thé,차,お茶
team,équipe,팀,チーム
telephone,Téléphone,전화,電話
television,télévision,텔레비전,テレビ
ten,Dix,십,十
thirteen,treize,열셋,13
thirty,30,서른,三十
thousand,mille,천,千
three,Trois,세,三
through,à travers,...을 통하여,を通して
throw,jeter,던지다,スロー
tie,attacher,넥타이,ネクタイ
top,Haut,상단,上
touch,toucher,접촉,タッチ
toward,vers,...쪽으로,に向かって
town,ville,도시,タウン
traffic,trafic,교통,トラフィック
train,train,기차,列車
transport,transport,수송,輸送
travel,Voyage,여행,旅行
tree,arbre,나무,木
turn,tour,회전,順番
twelve,Douze,열두,12
twenty,vingt,스물,二十
two,deux,두,二
under,sous,아래에,下
university,Université,대학,大学
up,en haut,쪽으로,アップ
use,utilisation,용도,つかいます
video,vidéo,비디오,ビデオ
view,vue,전망,見る
village,village,마을,村
walk,marche,산책,歩く
wall,mur,벽,壁
war,guerre,전쟁,戦争
warm,chaud,따뜻한,あたたかい
wash,lavage,빨래,洗う
watch,regarder,손목 시계,時計
water,eau,물,水
weigh,peser,달다,重くする
white,blanc,화이트,白
whole,entier,완전한,全体
wide,large,넓은,ワイド
wife,femme,아내,妻
wind,vent,바람,風
window,la fenêtre,창문,窓
woman,femme,여자,女性
wood,bois,나무,木材
work,travail,작업,作業
write,écrire,쓰다,書きます
young,Jeune,젊은,若い


==> datasets/howto100m_webqueries_clean_en_fr_ko_ja.csv <==
a boy playing,un garçon qui joue,노는 소년,遊んでいる少年
a cartoon animal runs through an ice cave,un animal traverse une grotte de glace dans un dessin animé,만화 동물은 얼음 동굴을 통해 실행,漫画の動物が氷の洞窟を駆け抜ける
a girl eats ice cream,une fille mange de la glace,여자 아이가 아이스크림을 먹는다,女の子がアイスクリームを食べる
a man driving a red car ,un homme conduit une voiture rouge,빨간 차를 운전하는 사람,赤い車を運転する男
a man playing football,un homme jouant au au foot,축구를하는 사람,サッカーをしている男
a man rides a car,Un homme conduit une voiture,한 남자가 차를 타다,男は車に乗る
a man with a dog,Un homme avec un chien,개를 가진 남자,犬と男
a man withdrawing money from atm,Un homme retire de l'argent d'un distributeur,현금 지급기에서 돈을 인출 한 사람,ATMからお金を引き出す人
a women wearing red dress,une femme en robe rouge,빨간 옷을 입은 여자,赤いドレスを着ている女性
add pickle,ajoutez des cornichon,피클 추가,漬物を加える
add water,ajoutez de l'eau,물을 더하다,水を加える
air conditionning,Air conditionné,에어컨,エアコン
airplane,avion,비행기,飛行機
alcohol,de l'alcool,알코올,アルコール
animal,animal,동물,動物
animal dancing,des animaux qui dansent,동물 춤,動物ダンス
apply cream on face,appliquer la crème sur le visage,얼굴에 크림을 바르십시오,顔にクリームを塗る
apply lipstick ,appliquer du rouge à lèvres,립스틱을 바르십시오,口紅を塗る
apply nail polish,mettre du vernis à ongles,매니큐어를 바른다,マニキュアを塗る
apply the glue,appliquer la colle,접착제를 적용,接着剤を塗る
assemble burger,assembler un Burger,버거 조립,バーガーを組み立てる
attach saddle horse,mettre une selle de cheval,안장 말을 부착,サドルホースを取り付ける
autonomous car,voiture autonome,자율 주행 차,自動運転車
autonomous vehicle,véhicule autonome,자율 주행 차,自動運転車
avocado sandwich,sandwich à l'avocat,아보카도 샌드위치,アボカドサンドイッチ
baby crying,bébé qui pleure,우는 아기,泣いている赤ちゃん
bake a cake,faire cuire un gâteau,케이크를 굽다,ケーキを焼く
bake pie,faire cuire une tarte,파이를 굽다,パイを焼く
ball bouncing by the cat,balle qui rebondit par le chat,고양이가 튀는 공,猫に跳ね返るボール
barbecue pork rib,Côte de porc au barbecue,바베큐 돼지 갈비,バーベキューポークリブ
batteries aa,piles aa,배터리 AA,バッテリー単3
beach,plage,바닷가,ビーチ
beach wave,vague,해변 파도,ビーチ波
bear in the wild,ours dans la nature,야생 곰,野生のクマ
beautiful landscape,beau paysage,아름다운 풍경,美しい風景
bike accident,accident de vélo,자전거 사고,自転車事故
bike brake fixing,réparation de frein de vélo,자전거 브레이크 고정,自転車ブレーキ固定
Bike fixing,réparation de vélo,자전거 고정,自転車固定
bike wheel,roue de velo,자전거 바퀴,自転車の車輪
bird,oiseau,새,鳥
bird origami,origami d'oiseau,새 종이 접기,鳥の折り紙
bird pecking at wood,oiseau picorant du bois,나무에서 쪼아 새,木をつつく鳥
black tea,thé noir,홍차,紅茶
blend strawberries,mixer des fraises,블렌드 딸기,いちごをブレンド
blond hair,cheveux blonds,금발,金髪
blow hair,sécher les cheveux,머리를 날려,ブローヘア
blue purse,sac à main bleu,파란색 지갑,青い財布
boat,bateau,보트,ボート
bowl,bol,사발,ボウル
boy dancing,garçon qui danse,소년 춤,踊る少年
brew coffee,moudre du café,양조 커피,醸造コーヒー
broom hair,faire un balayage de cheveux,빗자루 머리,ほうきの毛
browsing the internet,naviguer sur internet,인터넷 브라우징,インターネットの閲覧
brushing teeth,brosser les dents,양치질,歯磨き
brusht teeth,se laver les dents,양치질,歯ブラシ
build a bed,construire un lit,침대를 만들다,ベッドを作る
build a fan,fabriquer un ventilateur,팬을 만들다,ファンを作ります
build a shelve,assembler un meuble,선반을 쌓다,棚を作る
build a small garden,construire un petit jardin,작은 정원을 짓다,小さな庭を建てる
build trampoline,construire un trampoline,트램폴린을 짓다,トランポリンを構築
building a house,construire une maison,집을 짓다,家を建てる
burn tree,brûler un arbre,화상 나무,木を燃やす
butter,beurre,버터,バター
cake,gâteau,케이크,ケーキ
camel,chameau,낙다,キャメル
camera,appreil photo,카메라,カメラ
candy,bonbons,사탕,キャンディー
car,voiture,차,車
car jump,saut de voiture,차 점프,車のジャンプ
car wheel,roue de voiture,자동차 바퀴,車のホイール
carrot,carotte,당근,にんじん
carve pumpkin,tailler une citrouille,호박을 개척하다,かぼちゃを彫る
cat in a bed,chat dans un lit,침대에서 고양이,ベッドの猫
cat meowing,chat qui miaule,고양이 야옹,猫の鳴き声
catch a fish,pecher un poisson,물고기를 잡다,魚を捕まえる
change a tire,changer une roue,타이어를 바꾸다,タイヤを交換する
change bike tire,changer un pneu de vélo,자전거 타이어 교체,自転車のタイヤを交換する
change car wheel,changer la roue de la voiture,자동차 바퀴를 바꾸다,車のホイールを変更する
change mattress,changer le matelas,매트리스 교체,マットレスを変える
change tier,changer de niveau,계층 변경,ティアを変更
change washer filter,changer le filtre de la laveuse,세탁기 필터 교체,ワッシャーフィルターの交換
charge tesla,charger tesla,테슬라 충전,充電テスラ
charging phone,recharcher son téléphone,전화 충전,充電中の電話
check balance,vérifier le solde,잔액 확인,バランスチェック
check blood pressure,vérifier la pression artérielle,혈압 점검,血圧をチェックする
check oil level,vérifier le niveau d'huile,오일 량 점검,オイルレベルを確認する
check voltage,vérifier la tension,전압 확인,電圧を確認してください
cheese,fromage,치즈,チーズ
chicken,poulet,치킨,チキン
chinese food,nourriture chinoise,중국 음식,中華料理
chinese noodle,nouille chinoise,중국 국수,中華麺
chinese poetry,poésie chinoise,중국시,漢詩
chocolate,Chocolat,초콜릿,チョコレート
chop finely,hacher finement,잘게 썰다,細かく刻む
chop roughly,hacher grossièrement,대충 자르다,大ざっぱに切る
chop the onion,hacher l'oignon,양파를 자르다,タマネギを切る
christmas tree,Sapin de Noël,크리스마스 트리,クリスマスツリー
clams,palourdes,조개,二枚貝
clap hand,taper des mains,박수,拍手
clean home,nettoyer la maison,깨끗한 집,きれいな家
clean table,nettoyer la table,깨끗한 테이블,きれいなテーブル
cleaning the window,laver les carreaux,창 청소,窓の掃除
climbing,escalade,등산,クライミング
close bottle,fermer la bouteille,병을 닫으십시오,ボトルを閉じる
close door,ferme la porte,문을 닫다,ドアを閉める
clouds,des nuages,구름,雲
coffee,café,커피,コーヒー
coloring and drawing,coloriage et dessin,채색 및 그림,着色と描画
computer mouse,souris d'ordinateur,컴퓨터 마우스,コンピューターのマウス
conduct a car,conduire une voiture,차를 운전하다,車を運転する
cook bacon,faire cuire le bacon,쿡 베이컨,クックベーコン
cook cake,cuire un gateau,요리사 케이크,クックケーキ
cook carrot,cuire une carotte,당근 요리,にんじんを調理する
cook chicken,faire cuire le poulet,치킨 요리,鶏肉を調理する
cook fish,faire cuire du poisson,생선 요리,魚料理
cook lobster,faire cuire le homard,랍스터 요리하다,クックロブスター
cook omellete,faire une omelette,요리하다,オムレテ料理
cook pasta,faire cuire des pâtes,쿡 파스타,パスタを調理する
cook rice,faire cuire du riz,밥을 짓다,ご飯を作ります
cook salmon,cuire le saumon,연어 요리,サーモンを調理する
cook steak,cuire le steak,쿡 스테이크,クックステーキ
cover holes in the wall,remplir les trous dans le mur,벽의 구멍을 덮다,壁の穴を塞ぐ
crack egg,casser un oeuf,계란을 깨다,卵を割る
crafts,artisanat,공예,工芸
crowd of people,foule de gens,사람들의 군중,群衆
curry,curry,카레,カレー
cut apple,couper une pomme,사과를 자르다,リンゴを切る
cut banana,couper la banane,바나나를 자르다,バナナを切る
cut cardboard,couper du carton,골판지,段ボールを切る
cut carrot,couper la carotte,당근을 잘라,にんじんを切る
cut cheese,couper du fromage,치즈를 잘라,カットチーズ
cut fish,couper du poisson,생선을 자르다,魚を切る
cut hair with scissor,couper les cheveux avec des ciseaux,가위로 머리를 자르다,はさみで髪を切る
cut in circle,coupé en cercle,원을 자르다,円を描く
cut kimchi,couper le kimchi,김치를 자르다,キムチを切る
cut meat,viande coupée,고기를 자르다,肉を切る
cut nails,couper les ongles,손톱을 자르다,爪を切る
cut onion,couper l'oignon,양파를 자르다,玉ねぎを切る
cut orange,couper l'orange,오렌지를 자르다,オレンジカット
cut paper,couper du papier,종이를 자르다,カット紙
cut paper in circle,couper le papier en cercle,종이를 원으로 자르다,円で紙を切る
cut paper in square,couper du papier en carré,정사각형으로 종이를 자르다,正方形に紙を切る
cut paper in triangle,couper du papier en triangle,삼각형으로 종이를 자르다,三角形の紙を切る
cut pineapple,couper l'ananas,파인애플을 자르다,パイナップルを切る
cut pizza,couper la pizza,피자를 자르다,ピザを切る
cut plant,couper plante,식물을 자르다,切り株
cut plant using scisor,couper la plante à l'aide d'un ciseau,가위로 식물을 자르다,はさみを使用して植物をカット
cut plant with knife,couper la plante avec un couteau,칼로 식물을 자르다,ナイフで植物を切る
cut salmon,couper le saumon,연어를 자르다,cutを切る
cut square,couper carré,정사각형을 자르다,カットスクエア
cut tomato,tomates coupées,토마토를 잘라,カットトマト
cut tree,couper un arbre,나무를 자르다,木を切る
cut vegetable,couper des légume,야채를 자르다,野菜を切る
cut wood in circle,couper du bois en cercle,원을 그리다,円で木を切る
cutting wood,couper du bois,절단 나무,木を切る
cycling,cyclisme,사이클링,サイクリング
dance macarena,danser la macarena,댄스 마카레나,ダンスマカレナ
delivering truck,camion de livraison,트럭 배달,配送トラック
dice courgette,couper des courgette en dés,주사위 애호박,サイコロズッキーニ
dice tofu,couper des dés de tofu,주사위 두부,サイコロ豆腐
dig a hole,creuser un trou,구멍을 파고,穴を掘る
dig garden,bêcher le jardin,발굴 정원,掘る庭
dining out,dîner à l'extérieur,외식,外食
disassemble phone,démonter un téléphone,전화를 분해,電話を分解する
do a backflip,faire un salto,공중제비를하다,バク転をします
dog grooming,toilettage pour chien,개 손질,犬の毛繕い
dog jump,saut de chien,개 점프,犬のジャンプ
dog running,course de chien,개 달리기,走っている犬
draw a horse,dessiner un cheval,말을 그리다,馬を描く
draw an apple,dessiner une pomme,사과를 그리다,りんごを描く
dress,robe,드레스,ドレス
dribbling basketball,dribbler au basket,드리블 농구,ドリブルバスケットボール
drill wall,percer mur,드릴 벽,ドリルウォール
drill wood,percer du bois,드릴 나무,ドリルウッド
drink coffee,boire du café,커피를 마시다,コーヒーを飲む
drink green tea,boire du thé vert,녹차를 마시다,緑茶を飲む
drink milk,boire du lait,우유를 마시다,牛乳を飲む
drink wine,boire du vin,와인을 마시다,ワインを飲む
drinking water,boire de l'eau,식수,水を飲んでいる
drive a car,conduire une voiture,차를 운전하다,車を運転する
duck,canard,오리,アヒル
dunk,tremper,덩크,ダンク
eat an apple,manger une pomme,사과를 먹다,りんごを食べる
eat avocado,manger un avocat,아보카도를 먹다,アボカドを食べる
eat beef,manger du boeuf,쇠고기를 먹다,牛肉を食べる
eat fish,manger du poisson,생선을 먹다,魚をたべる
eat lollipop,manger sucette,사탕을 먹다,ロリポップを食べる
eat pancake,manger des crêpes,팬케이크를 먹다,パンケーキを食べる
eat salmon,manger du saumon,연어를 먹다,salを食べる
eat sandwich,manger un sandwich,샌드위치를 ​​먹다,サンドイッチを食べる
eat sushi,manger des sushis,초밥을 먹다,寿司を食べる
eating banana,manger de la banane,바나나를 먹는,バナナを食べる
eating beef steak,manger du steak de boeuf,쇠고기 스테이크를 먹는,ビーフステーキを食べる
eating burger,manger un hamburger,햄버거를 먹는,ハンバーガーを食べる
eating fish,manger du poisson,물고기를 먹는,魚を食べる
eating potato,manger de la pomme de terre,감자를 먹는,ポテトを食べる
eating raw tuna,manger du thon cru,생 참치를 먹는,生マグロを食べる
eating tuna,manger du thon,참치를 먹는,マグロを食べる
exercising body muscle,exercice musculaire,신체 근육 운동,体の筋肉を鍛える
extend neck,etirer le cou,목을 연장하다,首を伸ばす
failing to dunk a basketball,rater un dunk au basket,농구를 마시지 못함,バスケットボールを落とすことに失敗した
fall down,tomber,떨어지다,転ぶ
fancy car,voiture de luxe,잘 꾸며진 차,高級車
feed dog,nourrir un chien,개에게 먹이를 주다,飼料犬
firework,feu d'artifice,불꽃,花火
fix a table,réparer une table,테이블을 고치다,テーブルを修正する
fix computer,réparer l'ordinateur,컴퓨터를 고치다,コンピューターを修正
fix drywall,réparer une cloison,마른 벽에서 나온 것을 고치다,乾式壁を修正
fix tire,réparer le pneu,타이어를 고치다,タイヤを修理する
fixing fence,reparer une cloture,담장,固定フェンス
flame,flamme,불꽃,火炎
flip pancake,retourner une crêpe,플립 팬케이크,フリップパンケーキ
flowers,fleurs,꽃들,フラワーズ
fly in the air,voler dans les airs,공중에서 날다,空を飛ぶ
flying a plane,piloter un avion,비행기를 비행,飛行機を飛ばす
fold a swan,plier un cygne,백조를 접다,白鳥を折る
fold paper,plier du papier,종이 접기,折り紙
fork,fourchette,포크,フォーク
fried chicken,poulet frit,닭 튀김,フライドチキン
fry an egg,faire cuire un oeuf,계란을 볶다,卵を炒める
glossy lipstick,rouge à lèvres brillant,광택있는 립스틱,光沢のある口紅
glue wood,colle à bois,접착제 나무,グルーウッド
grab a cup,attraper une tasse,컵을 잡아,カップをつかむ
grill salmon,grillade de saumon,연어 그릴,グリルサーモン
Grilled cheese,Fromage grillé,구운 치즈,焼きチーズ
grind cheese,raper du fromage,갈기 치즈,グラインドチーズ
grooming face,nettoyer le visage,손질 얼굴,グルーミング顔
hammer a nail,enfoncer un clou avec un marteau,못을 망치다,釘を打ちます
hand shake,poignée de main,손 흔들어,握手
harddrive,disque dur,하드 드라이브,ハードディスク
harmonica,harmonica,하모니카,ハーモニカ
headphone,casque de musique,헤드폰,ヘッドホン
hi i am going to talk about,bonjour je vais parler de,안녕, 내가 이야기 할거야,こんにちは私は話をするつもりです
home repair,reparation maison,집 수리,家の修理
hug a friend,faire un calin a un ami,친구를 안다,友達を抱きしめる
ice coffee,Café glacé,아이스 커피,アイスコーヒー
in the garden,dans le jardin,정원 안에,庭で
infuse tea,infuser du thé,차를 주입,お茶を注入
iron clothe,reppasser des vetements,철 옷,鉄の服
italian recipes,recettes italiennes,이탈리아 요리법,イタリアのレシピ
jack up the car,soulever une voiture,차를 jack 다,車をジャッキアップする
jigsaw,scie sauteuse,실톱,ジグソーパズル
jogging,le jogging,조깅,ジョギング
jump rope,faire de la corde à sauter,줄넘기,縄跳び
jump trampoline,saut de trampoline,트램폴린 점프,ジャンプトランポリン
knead dough,pétrir la pâte,반죽 반죽,生地をこねる
launch paper airplane,lancer des avions en papier,종이 비행기를 발사,紙飛行機を発射
lifting arm,bras élevateur,리프팅 암,リフティングアーム
light a cigar,allumer un cigare,시가에 불을 붙이다,葉巻に火をつける
lily,lis,백합,ゆり
lobster,Homard,랍스터,ロブスター
make a bow,faire un noeud,활을 만들다,お辞儀をする
make a chair,faire une chaise,의자를 만들다,椅子を作る
make a pinata,fabriquer une pinata,피 나타를 만들다,ピニャータを作る
make breakfast,faire le petit déjeuner,아침을 만들다,朝食を作る
make chicken curry,faire du poulet au curry,치킨 카레 만들기,チキンカレーを作る
make coffee,faire du café,커피를 만들다,コーヒーを入れる
make french fries,faire des frites,감자 튀김 만들기,フライドポテトを作る
make snowman,faire un bonhomme de neige,눈사람을 만들다,雪だるまを作る
man cycling,homme qui fait du vélo,남자 자전거,男サイクリング
man holding baby,homme tenant un bébé,남자가 들고 아기,男持株赤ちゃん
man running,homme qui court,남자 달리기,走っている人
mask party night,soirée masquée,마스크 파티 밤,マスクパーティーナイト
massage back,massage du dos,다시 마사지,マッサージバック
measure the wall,faire une mesure du mur,벽을 측정하다,壁を測定する
measure the window,mesurer la fenêtre,창을 측정,窓を測定する
measure wood,mesurer le bois,나무를 측정,木を測る
melt butter,faire fondre le beurre,녹인 버터,バターを溶かす
mix flour with egg,mélanger la farine avec l'oeuf,밀가루와 계란을 섞다,小麦粉と卵を混ぜる
mix flour with milk,mélanger la farine avec du lait,밀가루와 우유를 섞다,小麦粉と牛乳を混ぜる
mix greens,mélanger les legumes verts,믹스 그린,ミックスグリーン
mix oil and water,mélanger eau et huile,기름과 물을 섞다,油と水を混ぜる
mix thoroughly,bien mélanger,철저히 섞다,徹底的に混ぜる
mix tomato,mélanger la tomate,토마토 믹스,ミックストマト
money,argent,돈,お金
mountainbike downhill,VTT descente,산악 자전거 내리막,マウンテンバイク下り坂
moving house,déménagement,이사,引っ越し
mowing grass,tondre la pelouse,잔디를 깎고,草刈り
octopus,poulpe,문어,たこ
oil painting,peinture a l'huile,오일 페인팅,油絵
open bottle,ouvrir une bouteille,열린 병,オープンボトル
open car door,ouvrir une porte de voiture,열린 차 문,車のドアを開ける
open car trunk,ouvrir un coffre de voiture,열린 차 트렁크,車のトランクを開く
open door,ouvrir une porte,문호 개방,開いたドア
open fridge,ouvrir un frigo,냉장고,オープン冷蔵庫
open phone,ouvrir un telephone,열린 전화,電話を開く
open window,ouvrir une fenetre,열린 창,ウィンドウを開く
opening oyster,ouvrir des huîtres,굴 굴기,かきを開ける
origami,origami,종이 접기,折り紙
packing for a bike trip,se preparer pour un voyage a velo,자전거 여행을위한 포장,自転車旅行のための梱包
paint a car,peindre une voiture,차를 칠하다,車を塗る
paint on a wall,peindre un mur,벽에 페인트,壁にペイント
paint shirt,chemise de peinture,페인트 셔츠,ペイントシャツ
paint wood,peinture bois,페인트 나무,ペイントウッド
paper clip,utiliser trombone a papier,종이 클립,ペーパークリップ
peel a banana,peler une banane,바나나 껍질을 벗기다,バナナの皮をむく
peel an apple,peler une pomme,사과 껍질을 벗기다,りんごの皮をむく
performing cpr,faire un massage cardiaque,심폐 소생술 수행,CPRを実行
photoshop,photoshop,포토샵,フォトショップ
pick up the mushrooms,ramasser champignons,버섯을 주워,きのこを拾う
plant tree,planter un arbre,식물 나무,植物の木
play basketball,jouer au basketball,농구를하다,バスケットボールをする
play basketball,jouer au basket,농구를하다,バスケットボールをする
play dart,jouer aux fléchettes,다트를 치다,ダーツをする
play football,jouer au football,축구를하다,サッカーをする
play guitar,jouer de la guitare,플레이 기타,ギターを弾く
play lego,jouer aux lego,레고를 연주하다,レゴをプレイ
play the guitar,jouer de la guitare,기타를 연주하다,ギターを弾く
play violin,jouer du violon,바이올린을 연주하다,バイオリンを弾く
playing drum,jouer de la batterie,드럼 연주,太鼓
playing the saxophone,jouer du saxophone,색소폰 연주,サックスを演奏する
point at the sky,pointez vers le ciel,하늘을 가리키다,空を指す
pony tail haircut,faire une queue de cheval,조랑말 꼬리 이발,ポニーテール散髪
pour coffee,verser du café,커피를 부어,コーヒーを注ぐ
pour concrete,verser du béton,콘크리트를 부어,コンクリートを注ぐ
pour milk,verser le lait,우유를 부어,牛乳を注ぐ
pour water,verser de l'eau,물을 붓다,水を注ぐ
pour wine,verser du vin,와인을 부어,ワインを注ぐ
pouring concrete,couler du béton,쏟아지는 콘크리트,コンクリートを注ぐ
prepare dal makhani,faire lentilles makhani,달 마카 니 준비,ダルマハニを準備する
press a lemon,presser un citron,레몬을 누르다,レモンを押す
press orange juice,presser des oranges,오렌지 주스를 누르십시오,オレンジジュースを押す
print a car in 3D,imprimer une voiture en 3D,자동차를 3D로 인쇄하다,車を3Dで印刷する
print document,imprimer un document,문서 인쇄,印刷文書
purring cat,chat ronronnant,찌르는 고양이,猫のゴロゴロ
purse,bourse,지갑,財布
put cake in oven,mettre le gâteau au four,케이크를 오븐에 넣다,オーブンにケーキを入れます
put pesto sauce,mettre de la sauce pesto,페스토 소스를 넣다,ペストソースをかける
raise hand,lever la main,손을 들다,手を上げる
read a book,lire un livre,책을 읽다,本を読む
read book,lire un livre,책을 읽다,本を読む
read poem,lire un poème,시를 읽다,詩を読む
red car,voiture rouge,빨간 차,赤い車
red hair,cheveux roux,빨강 머리,赤毛
red orchids,orchidées rouges,붉은 난초,赤い蘭
red pepper,poivron rouge,고추,唐辛子
red shirt,t-shirt rouge,빨간 셔츠,赤いシャツ
reload rifle,recharger le fusil,소총 장전,リロードライフル
remote controller,télécommande,리모콘,リモコン
remove iphone battery,enlever la batterie de l'iphone,아이폰 배터리를 제거,iPhoneのバッテリーを取り外す
remove paint from the wood,enlever la peinture du bois,나무에서 페인트를 제거하다,木材から塗料を取り除く
remove rust,enlever la rouille,녹을 제거하다,さびを取り除く
remove tire,enlever le pneu,타이어를 제거하다,タイヤを外す
replace a bulb,remplacer une ampoule,전구를 교체,電球を交換する
replace drain filter on washing machine,remplacer le filtre de vidange de la machine a laver,세탁기의 배수 필터 교체,洗濯機の排水フィルターを交換する
replace pc power supply,remplacer l'alimentation pc,PC 전원 공급 장치 교체,PCの電源を交換してください
replacing hard drive,remplacement du disque dur,하드 드라이브 교체,ハードドライブの交換
repot a plant,rempoter une plante,식물을 재배치하다,植物を植え直す
ribbon,ruban,리본,リボン
ride a bike,faire du vélo,자전거를 타다,自転車に乗る
ride bicycle,faire du vélo,자전거를 타다,自転車にのる
riding horse,faire du cheval,승마 말,乗馬
rocket launch,lancement de fusée,로켓 발사,ロケット打ち上げ
run,courir,운영,走る
running in the beach,courir sur la plage,해변에서 실행,ビーチで走る
score a goal,marquer un but,골을 넣다,ゴールを決める
scrambled eggs,oeufs brouillés,스크램블 에그,スクランブルエッグ
scrambled eggs with tomatoes,oeufs brouillés a la tomate,토마토와 스크램블,スクランブルエッグとトマト
screw a nail,visser un clou,못을 박다,釘をねじ込む
screwdriver,Tournevis,드라이버,ドライバー
season chicken,assaisonner le poulet,시즌 치킨,季節鶏
seat at a desk,s'asseoir à son bureau,책상에 앉다,机の座席
set clock,réglage de l'horloge,시계 설정,時計を設定する
sew clothes,coudre des vêtements,옷을 꿰매다,服を縫う
sew fabric,coudre le tissu,꿰매다 직물,生地を縫う
sew pant,coudre pantalon,바지를 꿰매다,パンツを縫う
sewing a shirt,coudre une chemise,셔츠 재봉,シャツを縫う
shake head,secouer la tête,머리를 흔들다,頭を振る
sharpen a knife,éguiser un couteau,칼을 갈다,ナイフを研ぐ
shaving beard,se raser la barbe,면도 수염,ひげ剃り
shop at the supermarket,faire ses courses au supermarché,슈퍼마켓에서 쇼핑하다,スーパーで買い物
showel,showel,쇼넬,シャワー
silicone molding,moulage de silicone,실리콘 몰딩,シリコーン成形
sip wine,siroter du vin,와인을 마시다,一口ワイン
sit,asseoir,앉다,座る
sleep bed,dormir sur le lit,수면 침대,寝台
sleep on couch,dormir sur un canapé,소파에서 자다,ソファで寝る
slice cake,tranche de gâteau,슬라이스 케이크,スライスケーキ
slice tomato,tranche de tomate,슬라이스 토마토,スライストマト
smoking cigarette,fumer une cigarette,담배를 피우다,たばこ
snorkeling,plongée en apnée,스노클링,シュノーケリング
sow seeds,semer les graines,씨앗을 뿌리다,種をまく
spray paint,peinture en aérosol,스프레이 페인트,スプレーペイント
squeeze a lemon,presser un citron,레몬을 짜다,レモンを絞る
stir quickly,remue vite,빨리 저어,素早くかき混ぜる
stir slowly,remue lentement,천천히 저어,ゆっくりかき混ぜる
stitch a pair of jeans,recoudre un jean,청바지를 꿰매다,ジーンズを縫います
strawberry cake making,fabrication de gâteaux à la fraise,딸기 케이크 만들기,いちごケーキ作り
strawberry salad,salade de fraise,딸기 샐러드,イチゴサラダ
sunglasses,des lunettes de soleil,색안경,サングラス
sunrise,lever du soleil,해돋이,日の出
sunset,le coucher du soleil,일몰,日没
surfing,faire du surf,서핑,サーフィン
swimming,nager,수영,水泳
swing,faire de la balançoire,그네,スイング
take cup,prendre une tasse,컵을,カップを取る
talk to microphone,parler au micro,마이크와 대화,マイクに話しかける
tatoo,tatouage,문신,タトゥー
tea manufacture,fabrication du thé,차 제조,製茶
teddy bear,ours en peluche,테디 베어,テディベア
tennis service,service de tennis,테니스 서비스,テニスサービス
thanks for watching,Merci d'avoir regardé,시청 해주셔서 감사합니다,見てくれてありがとう
throw ball,lancer la balle,공을 던져,ボールを投げる
tie a knot on a rope,faire un noeud sur une corde,밧줄에 매듭을 묶다,ロープで結び目を作る
tie a tie,faire un noeud de cravate,넥타이를 묶다,ネクタイを結ぶ
tie a windsor knot,faire un noeud de windsor,윈저 매듭을 묶다,ウィンザーノットを結ぶ
to dye one's hair,se teindre les cheveux,머리카락을 염색하다,髪を染める
toilet paper roll,rouleau de papier toilette,화장지 롤,トイレットペーパーロール
top pancake sugar,sucrer les pancake,최고 팬케이크 설탕,トップパンケーキシュガー
touch screen,écran tactile,터치 스크린,タッチスクリーン
traffic lane,voie de circulation,차선,車線
tripping and falling,trébucher et tomber,넘어지다,つまずいて落ちる
tulips,tulipes,튤립,チューリップ
tune guitar,accorder la guitare,기타 튜닝,チューンギター
turn off tablet,éteindre la tablette,태블릿 끄기,タブレットをオフにする
turn on TV,allumer la television,TV를 켜다,テレビをつける
tv stand,meuble télévision,TV 스탠드,テレビスタンド
type on a keyboard,tapez sur un clavier,키보드로 타이핑하다,キーボードで入力する
unlock iphone,déverouiller iphone,아이폰의 잠금을 해제,iPhoneのロックを解除
unplug,débrancher,플러그를 뽑다,抜く
use gloves,utiliser des gants,장갑을 쓰다,手袋を使用する
use knife,utiliser un couteau,칼을 사용하다,ナイフを使う
use ruler to measure,utiliser une règle pour mesurer,눈금자를 사용하여 측정,定規を使用して測定する
use spoon,utiliser une cuillère,숟가락 사용,スプーンを使う
using an anvil,en utilisant une enclume,모루 사용,アンビルを使用して
vacuum hoover,aspirateur à vide,진공 후버,真空フーバー
wake up,Réveillez-vous,일어나,目を覚ます
walk dog,promener un chien,개를 산책,散歩犬
wallet,portefeuille,지갑,財布
wash dishes,faire la vaisselle,설거지,食器を洗う
wash fruit,laver les fruits,과일을 씻다,果物を洗う
watch a movie,regarder un film,영화를 감상,映画を見る
water plant,arroser les plantes,수생 식물,水生植物
wear a jacket,porter une veste,재킷을 입다,ジャケットを着る
white shirt,chemise blanche,흰 셔츠,白のシャツ
woman brushes her hair,femme se brosse les cheveux,여자는 그녀의 머리를 브러쉬,女性は彼女の髪を磨く
wooden chair,chaise en bois,나무 의자,木製の椅子
workout,faire des exercices,연습,いい結果になる
wrap a gift,emballer un cadeau,선물 포장,贈り物を包む
wristband,bracelet,팔찌,リストバンド
write letter,écrire une lettre,편지를 쓰다,手紙を書く
write on paper,écrire sur du papier,종이에 쓰다,紙に書く
writing a poem,écrire un poème,시 쓰기,詩を書く
writing on a paper,écrire sur un papier,종이에 쓰기,紙に書く


==> datasets/muse_visual_en-fr.5000-6500.txt <==
torpedo torpille
torpedo torpilles
chat discuter
chat discussion
chat causerie
chat bavardage
chat chat
catholics catholiques
chuck chuck
pit pit
pit fosse
garrison garrison
garrison garnison
sprint sprint
surprised surprise
surprised surpris
surprised étonné
surprised étonnée
sit asseoir
sit assis
sit sit
alpine alpin
alpine alpins
alpine alpine
bills factures
glacier glacier
glacier glaciers
eating manger
saving sauver
saving épargne
saving économiser
developer développeur
developer promoteur
developer développeurs
indie indie
difficulties difficultés
worn usées
worn portés
worn portées
worn usé
worn porté
fork fourchette
fork fourche
fork fourches
maintaining maintenir
hotels hôtels
developments développements
currency monnaie
currency devise
currency monnaies
currency devises
missionary missionnaire
missionary missionnaires
hammer marteaux
hammer hammer
hammer marteau
hammer maillet
dollar dollars
dollar dollar
ambassadors ambassadeurs
twitter twitter
centres centres
handling maniabilité
handling manipulation
handling manutention
customs coutumes
customs douanes
customs douane
customs douanières
customs douanier
collect recueillir
collect ramasser
collect rassembler
collect collecter
collect collectionner
grid grid
grid quadrillage
grid grille
secured sécurisée
secured sécurisés
secured sécurisées
secured sécurisé
certificate certificats
certificate attestation
certificate certificat
euro euros
euro euro
consumption consommation
pushing pousser
pushing poussant
survivors survivants
survivors rescapés
survivors survivant
mansion manoir
temples temples
sheet feuille
sheet drap
sheet feuillet
lift soulever
lift ascenseur
lift élévateur
cuisine cuisine
cuisine gastronomie
galaxy galaxie
galaxy galaxy
breeding élevage
breeding reproducteurs
breeding elevage
breeding reproduction
outbreak épidémie
outbreak éclosion
legendary légendaire
legendary légendaires
legendary mythique
handball handball
trek trek
arch voûte
arch arche
arch arch
keys clés
keys clefs
enjoy enjoy
enjoy profite
enjoy profiter
enjoy profitez
quartet quartet
quartet quatuor
aims buts
aims objectifs
aims finalités
propaganda propagande
disk disque
disk disquette
neat soigné
funny drole
funny drôle
funny rigolo
funny marrant
funny amusant
punishment punition
punishment châtiment
punishment punitions
punishment sanction
accuracy exactitude
accuracy précision
accuracy justesse
meter compteur
meter mètre
suspension suspension
suspension sursis
suspension suspendre
suspension suspendu
suspension suspensions
seeds semences
seeds graines
lighting éclairage
lighting eclairage
lighting luminaires
smooth lisser
smooth lisses
smooth lisse
customer client
escaped échappée
escaped échappé
escaped évadé
escaped échappés
taste goûter
taste saveur
taste gouter
taste goût
boulevard boulevard
sending envoyant
sending envoi
antarctica antarctique
strikes frappes
strikes grèves
reconstruction reconstitution
reconstruction reconstruction
traveling voyager
traveling voyageant
rebel rebelles
rebel rebel
rebel rebelle
pianist pianiste
pack pack
cyclists cyclistes
payment payement
payment paiements
payment paiement
suburbs faubourgs
suburbs banlieue
suburbs banlieues
militia miliciens
militia milice
militia milices
exhibit exposer
exhibit exposition
tactical tactique
tactical tactiques
discovers découvre
switched basculé
jail prison
withdraw retirer
withdraw retirez
arrive arriver
arrive arrivez
warrior guerrière
warrior warrior
warrior guerrier
mammals mammifères
mammals mammifère
dimensions dimensions
dimensions dimension
gaming jeux
gaming jeu
ports ports
survival survie
survival survivre
widow veuves
widow veuve
widow veuf
swing balançoire
swing swing
nights nuitées
nights nuits
nights soirs
polo polo
farms fermes
farms exploitations
conferences conférences
conferences colloques
crazy dingue
crazy fou
crazy fous
crazy cinglé
crazy folle
nephew neveu
sensitive sensible
sensitive délicat
sensitive sensibles
diet diète
diet diététique
diet régime
clients clients
passion passions
passion passion
rings bagues
rings anneaux
millions millions
wet humide
wet mouillé
wet mouillés
wet mouillée
wet humides
cruise cruise
cruise croisière
cruise croisières
publish publier
publish publie
publish publiez
joy joy
joy joie
kitchen cuisine
abstract abstraite
abstract abstrait
abstract abstraits
abstract résumé
snake serpents
snake vipère
snake snake
snake serpent
comedian comique
comedian comédien
comedian humoriste
motorcycle motocyclette
motorcycle motocycle
motorcycle motocyclettes
motorcycle moto
bow arc
bow bow
serie serie
dimensional dimensionnelle
travelled parcourus
travelled voyagé
travelled parcouru
suite suite
gravity gravitation
gravity pesanteur
gravity gravité
stored stocké
stored stockés
stored entreposé
stored stockées
departed défunts
optical optique
optical optiques
graph graphique
graph graphe
metre mètre
keyboard clavier
keyboard claviers
decorated décorées
decorated décorée
decorated décorés
decorated décoré
slavery esclavage
circular circulaire
circular circulaires
operators exploitants
operators opérateurs
armor blindage
armor armures
armor armure
mechanics mécano
mechanics mécaniciens
mechanics mécanique
mechanics mécanicien
mechanics mécaniques
strings chaînes
strings cordes
header entête
hood hood
hood capot
hood cagoule
hood capuche
hood capuchon
inspector inspectrice
inspector inspecteur
warnings avertissements
plains plains
plains plaine
plains plaines
defended défendues
defended défendu
defended défendus
defended défendue
wheels roulettes
wheels roues
ace as
ace eca
ace ace
arrangements arrangements
approached approchée
approached approchés
approached approché
joke blague
joke plaisanter
joke plaisanterie
sailed navigué
religions religions
religions cultes
stolen volée
stolen volées
stolen volé
stolen volés
stolen dérobée
pin broche
pin épingle
pin pin
pin épingler
prototype prototype
prototype prototypes
copied copié
copied copiés
copied copiée
midnight minuit
midnight midnight
quarterback quarterback
quarterback quaterback
performers interprètes
handled manipulée
handled manipulé
handled géré
handled manipulés
handled manipulées
exploration prospection
exploration exploration
diversity diversité
repeat répéter
repeat répète
repeat répétition
repeat répétez
planets planete
planets planètes
theatrical théâtrale
theatrical théâtral
reconnaissance reconnaissances
reconnaissance reconnaissance
shots coups
exhibited exposées
investigate enquêter
girlfriend copine
fossil fossile
fossil fossiles
explaining expliquant
explaining expliquer
dying mourante
dying mourir
dying mourant
tribal tribaux
tribal tribales
tribal tribal
tribal tribale
surrender capitulation
surrender reddition
substance substance
colored coloré
colored colorée
scholarly érudit
explosion explosion
explosion explosions
pushed poussé
pushed poussés
duck canards
duck canard
duck duck
zoo zoos
zoo zoologique
zoo zoo
portions portions
depot dépôt
depot depot
rescued secouru
rescued sauvés
rescued secourus
rescued sauvée
rescued sauvé
listen ecouter
listen ecoutez
listen écoutez
listen ecoute
listen écouter
listen écoute
impressive impressionnante
impressive impressionnantes
impressive impressionnant
impressive impressionnants
egg ovule
egg œuf
egg œufs
egg oeuf
egg oeufs
conquest conquête
conquest conquêtes
rod baguette
rod rod
rod canne
rod tige
algorithm algorithme
burn brûlure
burn graver
burn brûler
burn brûlent
thesis thèses
thesis thèse
lover amoureux
lover amant
capitol capitole
capitol capitol
balls boules
balls couilles
balls ballons
balls balles
balls billes
sin pêché
sin pécher
sin péché
sin sin
sin péchés
saxophone saxophone
prepare prépare
prepare préparer
prepare préparez
ruins ruines
ruins ruine
atlas atlas
performer interprète
cannon cannon
cannon canon
cannon canons
dissolved dissoute
dissolved dissout
dissolved dissoudre
dissolved dissous
catalogue catalogue
reveal dévoiler
reveal révéler
reveal révèlent
wizard assistant
wizard sorcier
wizard magicien
teen teen
teen adolescent
teen ado
spots spots
spots taches
bomber bombardier
bomber poseur
foods nourritures
foods aliments
quest quest
quest quête
screenplay scénario
motors moteurs
minimal minime
minimal minimale
minimal minimaliste
minimal minimum
minimal minimes
minimal minimal
muscle musculaire
muscle muscles
muscle muscle
muscle musclé
prestigious prestigieux
prestigious prestigieuse
prestigious prestigieuses
sustainable durable
sustainable durables
sustainable soutenable
sheep moutons
sheep mouton
sheep brebis
sheep ovins
connects relie
connects connecte
nursing infirmier
nursing infirmières
defenders défenseurs
triangle triangulaire
triangle triangle
triangle triangles
teeth dentition
teeth dents
fluid fluides
fluid fluide
documentation documentation
compounds composés
pointing pointage
pointing pointant
naturally naturellement
forcing forçant
forcing forcer
laser laser
laser lasers
sculptor sculpteur
worlds mondes
imprisoned incarcérés
imprisoned emprisonnés
imprisoned emprisonné
wrestler lutteur
wrestler catcheur
bones bones
bones os
contracts contrats
provisions dispositions
provisions provisions
butterfly butterfly
butterfly papillons
butterfly papillon
armies armées
separation séparation
spy espion
spy espionne
spy espionner
spy espions
spy espionnage
cliff falaises
cliff falaise
cliff cliff
reactions réactions
trick trick
trick astuce
curve courbe
accidents accidents
horizontal horizontales
horizontal horizontaux
horizontal horizontal
horizontal horizontalement
horizontal horizontale
legends légendes
freight marchandises
freight fret
broadcasts émissions
broadcasts diffusions
pull tirer
pull tirez
cuts découpes
cuts coupures
cuts coupes
airfield aérodrome
catalog catalogue
synthesis synthèses
synthesis synthèse
engagement engagement
engagement fiançailles
coin pièce
platinum platine
platinum platinum
twins jumelles
twins jumeaux
geological géologiques
geological géologique
dinner dîner
dinner souper
dinner diner
hosting hébergeur
hosting hébergement
thriller suspense
thriller thriller
retreat retraite
migration émigration
migration migration
migration migrations
carefully prudemment
carefully soigneusement
carefully attentivement
explorer explorateurs
explorer explorer
explorer explorateur
gathered rassemblés
gathered recueillies
reflected reflété
reflected réfléchie
afraid peur
afraid effrayée
afraid effrayé
automobile automobile
fault faute
fault faille
pound dièse
pound livre
delay retarder
delay retard
delay délai
developers promoteurs
developers développeurs
arctic arctique
mayors maires
plates assiettes
plates plaques
nominee nominée
nominee nominé
disruption perturbations
disruption perturbation
hearts coeurs
hearts cœur
hearts cœurs
hearts coeur
victories victoires
extending étendre
pale pâles
pale pale
pale pâle
pursuit poursuite
destroyer destructeur
destroyer destroyer
lectures conférences
deceased décédée
deceased décédés
deceased défunt
deceased décédé
speaks parle
gathering rassemblement
gathering cueillette
angry énervé
angry colère
angry furieux
angry furieuse
angry fâché
skill compétence
skill habileté
skill compétences
intense intense
intense intenses
commitment engagement
loved adoré
loved aimée
loved aimées
loved aimé
loved aimés
rulers souverains
rulers dirigeants
breed race
enabled activées
enabled activés
enabled activée
enabled activé
licence permis
licence licence
refugees réfugiés
pipe pipe
pipe tuyau
designers concepteurs
designers designers
designers créateurs
designers dessinateurs
heir héritier
heir héritière
advisor conseiller
advisor conseillère
illustrate illustrer
illustrate illustrent
hide masquer
hide cache
hide cacher
announcement annonce
compact compact
compact compresser
compact compactes
compact pacte
compact compacts
compact compacte
particles particules
receiver récepteur
receiver destinataire
receiver receveur
civilians civils
civilians civiles
marsh marécage
marsh marais
marsh marsh
vinyl vinyles
vinyl vinyle
vinyl vinyl
hey salut
hey hé
hey hey
demo démonstration
demo demo
demo démo
demo démos
paying payant
paying payer
observatory observatoires
observatory observatoire
kit kits
kit trousse
kit kit
coached entraînée
monarch monarque
beetle coccinelle
beetle scarabée
cream crèmes
cream crème
cream cream
presenter présentateur
transformation transformation
mixture mélange
browser navigateur
endangered menacées
endangered menacée
endangered menacés
endangered menacé
mate mate
illustration illustration
geometry géométrique
geometry géométrie
extends étend
variants variantes
baroque baroque
baroque baroques
collapsed effondré
collapsed écroulé
collapsed effondrée
servant serviteur
servant servante
hurt blessé
hurt blessée
hurt blesser
confusing confusion
confusing confus
confusing déroutant
jets jets
logos logos
songwriters compositeurs
buddhism bouddhisme
nose nez
thunder thunder
thunder tonnerre
centered centrée
centered centré
centered centrés
centered centrer
centered centrées
physicians médecins
crops cultures
crops récoltes
toll péage
toll péages
monk monk
monk moine
lessons leçons
lessons enseignements
pub pub
paralympics paralympiques
deer cerf
deer cerfs
deer daim
deer biche
deer chevreuil
wireless wireless
mysterious mystérieuses
mysterious mystérieux
mysterious mystérieuse
consultant consultant
consultant conseiller
consultant conseillère
consultant consultante
jam jam
jam confiture
jam confitures
chicken poulet
chicken poule
chicken volaille
chicken poulets
births naissances
births accouchements
amazing incroyable
amazing extraordinaire
amazing amazing
amazing étonnant
pet pet
pet animal
loves aime
loves amours
loves adore
stretch tronçon
stretch stretch
stretch étirer
stretch étirement
striker buteur
striker striker
striker attaquant
goddess déesses
goddess déesse
geology géologie
cyclone cyclone
lightning lightning
lightning éclairs
lightning éclair
lightning foudre
aggressive agressif
aggressive agressifs
aggressive agressive
aggressive agressives
aggressive agressivité
pond étang
suburban banlieue
enlisted enrôlé
enlisted enrôlés
enlisted engagé
speedway speedway
regiments régiments
toy toy
toy jouet
toy jouets
bicycle bicyclettes
bicycle vélo
bicycle bicyclette
arcade arcades
arcade arcade
lecture conférence
sanctuary sanctuaires
sanctuary sanctuaire
dragons dragons
nurse infirmier
nurse infirmière
rivals rivaux
supplement suppléments
supplement complément
supplement supplément
lens lens
lens objectif
lens lentille
lens lentilles
patron patron
patron mécène
patron patronne
ash frêne
ash cendres
ash ash
ash cendre
blade blade
blade lame
disappeared disparues
disappeared disparue
disappeared disparu
disappeared disparus
patrolling patrouiller
patrolling patrouilles
committees commissions
committees comités
boom boum
boom boom
sailors marins
sailors matelots
beaten vaincu
beaten battues
beaten battue
beaten battu
beaten battus
smoke fumer
smoke fumée
smoke fumées
dust dust
dust poussière
dust poussières
grain grain
grain grains
executives cadres
executives exécutifs
executives dirigeants
thrown jetés
thrown jeté
diving plongeon
diving plongeur
diving plongée
accounting comptables
accounting comptable
accounting comptabilité
cherry cherry
cherry cerisier
cherry cerise
cherry cerises
tobacco tabac
tobacco tabagisme
cleaned nettoyées
cleaned nettoyé
cleaned nettoyés
varieties cépages
varieties variétés
bench banquette
bench banc
measurement mesures
measurement mesurage
measurement mesurer
measurement mesure
paradise paradis
paradise paradisiaque
paradise paradise
witch sorcière
witch sorcières
colleagues collègues
screenwriter scénariste
aboriginal aborigène
aboriginal autochtones
aboriginal aborigènes
aboriginal autochtone
commanders commandants
instructor moniteur
instructor instructeur
nobility noblesse
manuscripts manuscrits
scouts éclaireurs
scouts scoutisme
scouts recruteurs
scouts scouts
investigations enquêtes
terror terreur
terror terrorisme
contestants concurrents
circles cercles
assignment affectation
assignment cession
assignment assignation
shrine sanctuaire
shrine autel
sail voiles
sail voilier
sail voile
sail naviguer
celebrate fêter
celebrate célébrer
ranch ranch
vampire vampire
vampire vampires
playwright dramaturge
sick malades
sick malade
associates associés
flags pavillons
flags drapeaux
drove conduisait
shorts short
shorts shorts
accomplished accompli
accomplished accomplis
accomplished accomplie
uprising révolte
uprising insurrection
uprising soulèvement
velocity vitesse
raiders pillards
raiders raiders
viola alto
viola viola
propulsion propulsion
boxer boxer
boxer boxeur
shoulder épaules
shoulder épaule
disabled handicapé
disabled handicapés
disabled désactivés
disabled désactivée
disabled désactivé
rapper rappeur
cites cites
flute flûte
flute flûtes
marines marines
sculptures sculptures
healthy sain
healthy saine
circus cirque
circus cirques
quiet silencieuse
quiet tranquille
quiet calme
quiet silencieux
knee genoux
knee genou
travelling voyager
pastor pasteur
cent cent
furniture ameublement
furniture meubles
furniture mobilier
furniture meuble
lecturer conférencier
automated automatisée
automated automatisé
activated activées
activated activés
activated activée
activated activé
varied variée
varied varié
varied variées
varied variés
drawings dessins
refuge refuge
maharashtra maharashtra
conventions conventions
diplomat diplomates
diplomat diplomate
unused inutilisées
unused inutilisés
unused inutilisée
unused inutilisé
brigadier brigadier
icon icônes
icon icône
portraits portraits
surgeon chirurgien
badge insigne
badge badge
casino casino
mask masques
mask masquer
mask masque
shelter abris
shelter abri
pregnant enceinte
pregnant enceintes
crashed accidenté
crashed crashé
crashed écrasé
construct construire
bulk vrac
lighthouse phare
highland highland
highland highlands
mascot mascotte
squadrons escadrons
tight serrée
tight serré
tight serrés
tight étroit
hub hub
mess mess
mess désordre
mess bordel
mess pagaille
wilderness sauvage
dozens douzaine
dozens dizaines
dozens douzaines
spotted repérés
spotted repéré
spotted repérée
naked nues
naked nue
naked nu
naked nus
fights combats
pocket pocket
pocket poches
pocket poche
sad tristes
sad tristesse
sad triste
sad sad
treasure trésors
treasure trésor
decrease diminution
decrease diminuer
decrease réduire
decrease baisse
crop récolte
collecting collecter
collecting collectionner
collecting collecte
trumpet trompette
cluster cluster
cluster amas
clothes vêtements
clothes vêtement
darkness noirceur
darkness pénombre
darkness obscurité
darkness ténèbres
bombers bombardiers
holes trous
blow souffler
blow souffle
blow coup
cooking cuisiner
cooking cuisine
cooking cuisson
trainer dresseur
trainer formateur
trainer entraîneur
trainer entraineur
measuring mesurage
measuring mesurer
measuring mesure
chip chip
chip jeton
chip puce
archaeology archéologie
stamp cachet
stamp timbre
stamp timbres
stamp poinçon
stamp tampon
fur fourrure
fur fourrures
fur pelage
lit allumé
lit éclairé
lit allumée
lit allumés
ritual rituels
ritual rituel
trace tracé
trace traces
trace tracer
trace trace
marble bille
marble marbres
marble marbre
boxers caleçon
boxers boxeurs
dimension dimension
touchdowns touchdowns
bats chauves
bats battes
concentrated concentré
concentrated concentrés
concentrated concentrée
concentrated concentrées
dirty cochonne
dirty sale
dirty sales
galleries galeries
brass cuivre
brass cuivres
brass laiton
wore portaient
wore portait
tough dur
tough coriace
trails sentiers
bag sac
bag sachet
bag sacoche
tan tan
tan bronzage
tan bronzé
climb grimper
presenting présentant
highlights souligne
jumping sauter
jumping sauts
jumping sautant
jumping saut
skull crâne
skull crânes
myth mythes
myth mythe
monks moines
dancers danseuses
dancers danseurs
quantity quantités
quantity quantité
graves tombes
graves tombeaux
graves graves
graves fosses
proximity proximité
armament armements
armament armement
barrier barrière
creatures créatures
plateau plateau
exterior extérieurs
exterior extérieur
exterior extérieures
exterior exterieur
exterior extérieure
costume déguisements
costume costume
costume déguisement
bike bicyclette
bike vélo
imprisonment incarcération
imprisonment emprisonnement
tin tin
tin étain
cameras appareils
cameras caméras
ammunition munition
ammunition munitions
fires feux
fires incendies
explore découvrir
explore explorer
builder constructeur
bullet balle
bullet bullet
subway métro
arrow flèches
arrow arrow
arrow flèche
bread pain
rubber caoutchouc
precise précises
precise précis
precise précise
rifles fusils
rifles carabines
nest nids
nest nest
nest nid
slam slam
audiences auditoires
audiences audiences
boarding embarquement
boarding abordage
inhabited habité
inhabited habitées
inhabited habités
inhabited peuplé
inhabited habitée
pump pompe
pump pomper
feeding nourrir
prey proies
prey proie
diary journal
diary agenda
inscription inscription
researcher chercheuse
researcher chercheur
spacecraft vaisseau
trap piège
marking marquages
marking marquage
marking balisage
frog grenouille
tracking repérage
tracking suivi
spa spa
spa thermes
armoured blindé
armoured blindée
armoured blindés
reflects reflète
fever fièvre
supporter partisan
supporter supporter
bee abeille
bee bee
loaded chargées
loaded chargée
loaded chargés
loaded chargé
breast mammaire
breast poitrine
breast seins
breast sein
beast bête
educator éducateur
educator éducateurs
ceiling plafond
ceiling plafonds
rainbow rainbow
rainbow arc
demon démon
demon demon
equations équations
larvae larve
larvae larves
limestone calcaires
limestone calcaire
chaos anarchie
chaos chaos
chang chang
layers pondeuses
layers couches
layers calques
crater cratère
crater cratères
bombardment bombardement
bombardment bombardements
hurling hurling
cowboys cowboys
hanging suspendus
hanging pendu
hanging pendaison
terrain terrain
console pupitre
console consoles
console console
graduates diplômés
jungle jungle
fairy féerique
fairy fées
fairy fée
tourists touristes
environments environnements
swan cygne
swan swan
swan cygnes
carpenter charpentier
carpenter carpenter
carpenter menuisier
prairie prairie
prairie prairies
bend plier
bend virage
draws dessine
draws tirages
drag drag
drag traîner
drag traînée
drag glisser
planes avions
oriental orientale
oriental orientales
oriental oriental
oriental orientaux
manufacture fabrication
bombs bombes
bassist bassiste
floating flottant
floating flottants
floating flotter
floating flottante
sketch croquis
sketch esquisse
sketch esquisser
flooding inonder
flooding inondations
flooding inondation
escort accompagnateur
escort escorte
escort escort
dressed habillé
dressed habillée
dressed habillées
dressed vêtue
dressed habillés
astronomy astronomie
skiing ski
cello violoncelle
rainfall précipitations
rainfall pluies
rainfall pluviométrie
sphere sphère
cinematography cinématographie
canvas canevas
canvas canvas
canvas toile
canvas toiles
chest poitrine
chest thoracique
chest torse
chest coffre
carved taillé
carved gravé
carved taillée
carved sculpté
carved sculptés
poles pôles
poles poteaux
poles mâts
poles polonais
cabin cabine
cabin cabane
civilization civilisation
civilization civilisations
cheese fromages
cheese fromage
easter pâque
easter pâques
rat rat
rat rats
insert insert
insert insérer
insert insertion
insert insérez
castles châteaux
cry pleurer
cry cry
cry pleure
cry pleurs
surfaces surfaces

